Routing in Line Networks with Handling Times

Motivated by hyperconnected urban parcel networks for same-day and time-sensitive delivery, we study the fixed-line routing problem that arises when evaluating a candidate set of recurring inter-hub vehicle services. Vehicles follow predefined cyclic sequences of service points, or lines, and parcels may transfer between lines. Such transfers expand path choice but require loading and unloading operations that make vehicles dwell at service points. Because handled volumes are routing-dependent, dwell times become endogenous, linking routing decisions to line cycle times, effective service frequencies, and transfer waiting times. We introduce the Routing in Line Networks with Handling Times (RLN-HT) problem and formulate it as a bilinear generalized capacity-flow assignment model. We characterize optimal dwell times and the resulting frequencies as functions of handling workloads, enabling a reformulation solely in terms of commodity flows. We exploit its convex substructure to derive two second-order conic relaxations that preserve the original feasible region and therefore yield feasible incumbent solutions along with valid lower bounds. We also develop a residual-frontier framework that characterizes the tradeoff between the convex relaxation objective and the remaining nonconvex residual, yielding a general mechanism for constructing lower-bound certificates. Computational experiments show that ignoring handling times can yield poor or infeasible routing, whereas accounting for endogenous dwell times can improve average parcel travel times by up to 26.5%. In instances with up to 257 nodes and 25 lines, the relaxations solve quickly, yield near-optimal routing, and obtain small optimality gaps, whereas off-the-shelf spatial branch-and-bound struggles to produce useful bounds.

==> graphics/Figure_for_Complete_2x2/Arc_No_Delta_bounds.csv <==
time,ub,lb
1.010457,249.296536,231.057171
2.010458,249.296536,237.831873
3.048012,249.296536,240.600107
4.050305,249.296536,242.107729
5.054870,249.296536,243.138482
6.097659,249.296536,243.992074
7.116923,249.296536,244.695074
8.127552,249.296536,245.375299
9.150189,249.296536,246.083086
10.179681,249.296536,246.878307
11.195308,249.296536,247.859493
12.226063,249.296536,249.003357


==> graphics/Figure_for_Complete_2x2/Arc_Orig_bounds.csv <==
time,ub,lb
1.356323,259.153204,201.470090
2.368375,249.296536,213.934678
3.429303,249.296536,219.762478
4.438976,249.296536,221.117488
5.509664,249.296536,223.384484
6.605689,249.296536,224.216960
7.657804,249.296536,225.356184
8.772399,249.296536,226.561456
9.818680,249.296536,227.226831
11.047015,249.296536,227.831610
12.393357,249.296536,228.355336
13.599858,249.296536,228.953030
14.894400,249.296536,229.488923
16.194760,249.296536,229.814685
17.519063,249.296536,230.216387
18.780953,249.296536,230.439695
20.078024,249.296536,230.717107
21.322980,249.296536,230.994910
22.561308,249.296536,231.304164
23.831650,249.296536,231.527559
25.117272,249.296536,231.707918
26.369114,249.296536,231.908218
27.701207,249.296536,232.016033
29.007069,249.296536,232.183227
30.335942,249.296536,232.362779
31.671875,249.296536,232.466585
33.010102,249.296536,232.602524
34.320084,249.296536,232.781132
35.674490,249.296536,232.914261
37.046011,249.296536,233.054124
38.363436,249.296536,233.189948
39.660865,249.296536,233.325417
40.966533,249.296536,233.449043
42.288000,249.296536,233.588014
43.594497,249.296536,233.717102
44.891683,249.296536,233.851601
46.225732,249.296536,233.931742
47.521433,249.296536,234.084452
48.858696,249.296536,234.185588
50.209056,249.296536,234.239638
51.573689,249.296536,234.359609
52.932974,249.296536,234.460904
54.265091,249.296536,234.535766
55.606216,249.296536,234.622649
56.979005,249.296536,234.715358
58.352865,249.296536,234.816842
59.662681,249.296536,234.902855
60.959046,249.296536,234.958750
62.327022,249.296536,235.028564
63.695040,249.296536,235.092213
65.068348,249.296536,235.186205
66.461266,249.296536,235.277547
67.851191,249.296536,235.351580
69.179774,249.296536,235.434977
70.527810,249.296536,235.493190
71.844582,249.296536,235.563669
73.198312,249.296536,235.620409
74.510367,249.296536,235.694386
75.870069,249.296536,235.769299
77.200509,249.296536,235.825505
78.564427,249.296536,235.879558
79.887974,249.296536,235.937026
81.258005,249.296536,236.003662
82.628139,249.296536,236.055537
83.979875,249.296536,236.110972
85.320601,249.296536,236.162105
86.668797,249.296536,236.223468
88.052251,249.296536,236.267147
89.416646,249.296536,236.311546
90.817778,249.296536,236.361593
92.187535,249.296536,236.424253
93.543747,249.296536,236.467054
94.921414,249.296536,236.521562
96.327551,249.296536,236.578532
97.687203,249.296536,236.630017
99.067636,249.296536,236.681041
100.434964,249.296536,236.733249
101.872902,249.296536,236.783378
103.240838,249.296536,236.823270
104.240838,249.296536,236.849802
105.618703,249.296536,236.899672
106.947984,249.296536,236.935683
108.333424,249.296536,236.972519
109.711948,249.296536,236.999130
111.107111,249.296536,237.063473
112.483103,249.296536,237.099985
113.887075,249.296536,237.140953
115.220816,249.296536,237.189553
116.577110,249.296536,237.228452
117.899391,249.296536,237.272826
119.227295,249.296536,237.313801
120.556331,249.296536,237.351725
121.920979,249.296536,237.385342
123.338563,249.296536,237.427541
124.721490,249.296536,237.457975
126.079843,249.296536,237.499348
127.434130,249.296536,237.543272
128.760962,249.296536,237.577840
130.091590,249.296536,237.618242
131.480191,249.296536,237.656718
132.807393,249.296536,237.689373
134.158934,249.296536,237.731155
135.530931,249.296536,237.764133
136.876449,249.296536,237.795807
138.265891,249.296536,237.828052
139.617138,249.296536,237.856413
140.977679,249.296536,237.902235
142.329992,249.296536,237.935976
143.688290,249.296536,237.976480
145.105892,249.296536,238.008779
146.475467,249.296536,238.038725
147.896903,249.296536,238.063150
149.277855,249.296536,238.096507
150.683179,249.296536,238.126684
151.685056,249.296536,238.142116
153.040054,249.296536,238.173626
154.400948,249.296536,238.205089
155.786617,249.296536,238.236623
157.142591,249.296536,238.269255
158.464841,249.296536,238.301734
159.915068,249.296536,238.330534
161.383500,249.296536,238.351132
162.816126,249.296536,238.386483
164.195396,249.296536,238.412406
165.582471,249.296536,238.439117
166.935166,249.296536,238.467852
168.320103,249.296536,238.496930
169.747944,249.296536,238.525722
171.070140,249.296536,238.550784
172.463867,249.296536,238.579070
173.829299,249.296536,238.604507
175.222636,249.296536,238.628269
176.592105,249.296536,238.655975
177.930290,249.296536,238.682306
179.288091,249.296536,238.706266
180.639987,249.296536,238.736316
181.984095,249.296536,238.760740
183.339308,249.296536,238.785173
184.728978,249.296536,238.806906
186.106573,249.296536,238.835028
187.453954,249.296536,238.863187
188.826716,249.296536,238.893012
189.826716,249.296536,238.908992
191.203668,249.296536,238.934935
192.573937,249.296536,238.960322
194.028238,249.296536,238.984837
195.368004,249.296536,239.010502
196.718721,249.296536,239.032008
198.098932,249.296536,239.056766
199.476663,249.296536,239.081057
200.878237,249.296536,239.104989
202.263941,249.296536,239.128200
203.680455,249.296536,239.152297
205.075336,249.296536,239.175435
206.483450,249.296536,239.197316
207.881646,249.296536,239.213423
209.270520,249.296536,239.235245
210.600210,249.296536,239.255278
212.038393,249.296536,239.280964
213.431551,249.296536,239.305372
214.779187,249.296536,239.326845
216.179989,249.296536,239.349692
217.627165,249.296536,239.370544
219.015121,249.296536,239.392421
220.407062,249.296536,239.416983
221.823074,249.296536,239.435860
223.226357,249.296536,239.455057
224.564496,249.296536,239.475962
225.951656,249.296536,239.495860
227.370912,249.296536,239.515179
228.792600,249.296536,239.535942
230.194211,249.296536,239.553857
231.610602,249.296536,239.574132
233.009026,249.296536,239.597733
234.395215,249.296536,239.617582
235.824780,249.296536,239.635388
237.257646,249.296536,239.655425
238.574674,249.296536,239.664490
239.954293,249.296536,239.665328
241.040398,249.296536,239.670138
242.431379,249.296536,239.700799
243.805054,249.296536,239.719780
245.165743,249.296536,239.732235
246.619711,249.296536,239.751790
248.002123,249.296536,239.772426
249.352090,249.296536,239.791253
250.700890,249.296536,239.810250
252.084981,249.296536,239.829316
253.463378,249.296536,239.845610
254.827346,249.296536,239.866887
256.170841,249.296536,239.884317
257.516276,249.296536,239.904619
258.851052,249.296536,239.920521
260.232751,249.296536,239.938584
261.615464,249.296536,239.956975
262.991850,249.296536,239.974903
264.360727,249.296536,239.988730
265.740106,249.296536,240.010344
267.106511,249.296536,240.026314
268.552267,249.296536,240.045178
270.023412,249.296536,240.063267
271.471366,249.296536,240.080454
272.854684,249.296536,240.100149
274.239348,249.296536,240.115278
275.601013,249.296536,240.137429
276.931445,249.296536,240.151235
278.326901,249.296536,240.171125
279.707707,249.296536,240.182978
281.100196,249.296536,240.200189
282.488503,249.296536,240.218388
283.886296,249.296536,240.235712
285.255430,249.296536,240.248294
286.659288,249.296536,240.267757
288.017960,249.296536,240.282532
289.394832,249.296536,240.298300
290.816007,249.296536,240.314274
292.215712,249.296536,240.332275
293.731599,249.296536,240.341143
294.818498,249.296536,240.352675
295.825336,249.296536,240.367561
297.249916,249.296536,240.384280
298.626529,249.296536,240.401858
300.015387,249.296536,240.416472
301.386904,249.296536,240.432080
302.768151,249.296536,240.445700
304.128068,249.296536,240.459440
305.530683,249.296536,240.475605
306.935896,249.296536,240.491989
308.354766,249.296536,240.506554
309.755776,249.296536,240.521220
311.152044,249.296536,240.538115
312.541118,249.296536,240.553710
313.955436,249.296536,240.569575
315.369540,249.296536,240.585730
316.745081,249.296536,240.600639
318.124460,249.296536,240.614515
319.540738,249.296536,240.627458
320.897147,249.296536,240.643441
322.281073,249.296536,240.658663
323.620537,249.296536,240.671530
324.978296,249.296536,240.685841
326.319173,249.296536,240.698003
327.699932,249.296536,240.712620
329.098623,249.296536,240.727764
330.475384,249.296536,240.741750
331.898257,249.296536,240.753296
333.278550,249.296536,240.767753
334.648846,249.296536,240.781400
336.046541,249.296536,240.794095
337.427034,249.296536,240.803382
338.884123,249.296536,240.818582
340.314273,249.296536,240.832371
341.723119,249.296536,240.845476
342.723120,249.296536,240.855720
344.113953,249.296536,240.868779
345.526658,249.296536,240.881358
346.974919,249.296536,240.896350
348.398889,249.296536,240.909413
349.805688,249.296536,240.922121
351.201940,249.296536,240.932094
352.645722,249.296536,240.946817
354.054599,249.296536,240.959413
355.473605,249.296536,240.973264
356.918569,249.296536,240.987300
358.366714,249.296536,240.997926
359.787444,249.296536,241.009988
361.214677,249.296536,241.024908
362.638446,249.296536,241.040288
364.044544,249.296536,241.052626
365.458542,249.296536,241.066667
366.863961,249.296536,241.078988
368.302448,249.296536,241.090899
369.699831,249.296536,241.100763
371.088948,249.296536,241.112870
372.514457,249.296536,241.126650
373.936741,249.296536,241.138493
375.341240,249.296536,241.151546
376.751474,249.296536,241.164877
378.126520,249.296536,241.175301
379.516869,249.296536,241.187483
380.926266,249.296536,241.199994
382.312737,249.296536,241.212507
383.737541,249.296536,241.223547
385.139427,249.296536,241.235016
386.578905,249.296536,241.248574
387.993378,249.296536,241.260186
389.392921,249.296536,241.273226
390.796999,249.296536,241.287375
392.217261,249.296536,241.298451
393.623712,249.296536,241.310581
395.015152,249.296536,241.323147
396.403739,249.296536,241.334495
397.814834,249.296536,241.345842
399.232338,249.296536,241.356427
400.634152,249.296536,241.370415
402.060556,249.296536,241.381989
403.452575,249.296536,241.392546
404.850974,249.296536,241.404518
406.254793,249.296536,241.416093
407.641542,249.296536,241.425703
409.037099,249.296536,241.438522
410.415589,249.296536,241.449655
411.822912,249.296536,241.462012
413.246244,249.296536,241.472955
414.671714,249.296536,241.486035
416.068425,249.296536,241.496561
417.434077,249.296536,241.509024
418.812083,249.296536,241.520613
420.238788,249.296536,241.533662
421.632645,249.296536,241.543678
423.044479,249.296536,241.553656
424.434537,249.296536,241.566415
425.434537,249.296536,241.575715
426.823784,249.296536,241.586353
428.275626,249.296536,241.594945
429.283031,249.296536,241.603073
430.757226,249.296536,241.616111
432.175665,249.296536,241.626401
433.574571,249.296536,241.636930
434.972196,249.296536,241.646668
436.419654,249.296536,241.656738
437.830623,249.296536,241.667597
439.268856,249.296536,241.677147
440.671075,249.296536,241.690495
442.067857,249.296536,241.700422
443.519894,249.296536,241.710076
444.519895,249.296536,241.719727
445.952840,249.296536,241.730050
447.376945,249.296536,241.739481
448.780933,249.296536,241.751090
450.166469,249.296536,241.761772
451.570206,249.296536,241.772655
452.973289,249.296536,241.783934
454.365205,249.296536,241.794035
455.763656,249.296536,241.802754
457.206137,249.296536,241.813596
458.587857,249.296536,241.825293
459.974830,249.296536,241.836509
461.384061,249.296536,241.846285
462.766882,249.296536,241.856340
464.246059,249.296536,241.866459
465.675632,249.296536,241.878235
467.099422,249.296536,241.888122
468.484034,249.296536,241.897225
469.877707,249.296536,241.906770
471.249173,249.296536,241.916107
472.673427,249.296536,241.924967
474.168922,249.296536,241.934306
475.212115,249.296536,241.943657
476.212655,249.296536,241.951349
477.681216,249.296536,241.961221
479.071764,249.296536,241.972945
480.485725,249.296536,241.983551
481.883351,249.296536,241.992493
483.312031,249.296536,242.002176
484.697284,249.296536,242.011408
486.126205,249.296536,242.020906
487.561893,249.296536,242.030906
488.948754,249.296536,242.040312
490.373019,249.296536,242.049724
491.775844,249.296536,242.059556
493.205414,249.296536,242.068695
494.655880,249.296536,242.078250
496.022496,249.296536,242.086986
497.414110,249.296536,242.095660
498.834811,249.296536,242.105492
500.243109,249.296536,242.116127
501.625020,249.296536,242.125704
503.050802,249.296536,242.134484
504.445905,249.296536,242.145478
505.875526,249.296536,242.153031
507.304039,249.296536,242.163275
508.684345,249.296536,242.171965
510.137008,249.296536,242.182492
511.542600,249.296536,242.192252
512.975200,249.296536,242.200195
514.382627,249.296536,242.209663
515.832254,249.296536,242.220105
517.310361,249.296536,242.228069
518.310363,249.296536,242.235416
519.775539,249.296536,242.245463
521.183043,249.296536,242.255291
522.618737,249.296536,242.264050
524.054141,249.296536,242.273723
525.478906,249.296536,242.283356
526.890044,249.296536,242.292217
528.304163,249.296536,242.300757
529.674666,249.296536,242.310182
531.068437,249.296536,242.318608
532.475086,249.296536,242.328626
533.862477,249.296536,242.338041
535.271183,249.296536,242.346831
536.657472,249.296536,242.356425
538.069761,249.296536,242.364423
539.475832,249.296536,242.373550
540.890686,249.296536,242.382519
542.310408,249.296536,242.392183
543.716470,249.296536,242.400172
545.151216,249.296536,242.409985
546.580374,249.296536,242.419974
547.993471,249.296536,242.427324
549.405030,249.296536,242.436999
550.806766,249.296536,242.446995
552.214515,249.296536,242.456135
553.639975,249.296536,242.464887
555.007647,249.296536,242.473736
556.422695,249.296536,242.482666
557.827943,249.296536,242.490004
559.281701,249.296536,242.500287
560.736055,249.296536,242.509132
562.183117,249.296536,242.518567
563.583807,249.296536,242.527444
564.978319,249.296536,242.535615
566.387725,249.296536,242.544946
567.836456,249.296536,242.553757
569.272774,249.296536,242.562318
570.711675,249.296536,242.571413
572.134279,249.296536,242.579469
573.569394,249.296536,242.588807
574.579605,249.296536,242.594942
576.002914,249.296536,242.603199
577.435399,249.296536,242.609768
578.825940,249.296536,242.620043
580.215909,249.296536,242.628195
581.620176,249.296536,242.635762
583.020609,249.296536,242.645451
584.505771,249.296536,242.652698
585.940150,249.296536,242.662746
587.369138,249.296536,242.668791
588.779784,249.296536,242.678600
590.188477,249.296536,242.686838
591.577956,249.296536,242.695145
592.967248,249.296536,242.703563
594.439401,249.296536,242.712879
595.836564,249.296536,242.721459
597.280092,249.296536,242.729121
598.797962,249.296536,242.735236
599.898509,249.296536,242.742177
600.923631,249.296536,242.747866
602.379965,249.296536,242.757098
603.806865,249.296536,242.765047
605.223356,249.296536,242.773158
606.654579,249.296536,242.780800
608.076979,249.296536,242.788872
609.492499,249.296536,242.796551
610.957711,249.296536,242.805525
612.404539,249.296536,242.814659
613.859309,249.296536,242.823058
615.293213,249.296536,242.831395
616.759890,249.296536,242.837660
618.189083,249.296536,242.847414
619.605022,249.296536,242.855242
621.004831,249.296536,242.863420
622.406256,249.296536,242.871483
623.848305,249.296536,242.878549
625.267755,249.296536,242.886926
626.672943,249.296536,242.895053
628.063373,249.296536,242.902724
629.466355,249.296536,242.911551
630.872540,249.296536,242.919739
632.275307,249.296536,242.927031
633.706012,249.296536,242.934831
635.114716,249.296536,242.943332
636.529922,249.296536,242.950985
637.912484,249.296536,242.958532
639.355796,249.296536,242.965711
640.825545,249.296536,242.972951
642.269272,249.296536,242.980563
643.733459,249.296536,242.987070
645.194355,249.296536,242.996110
646.635332,249.296536,243.003904
648.090796,249.296536,243.011365
649.544460,249.296536,243.020200
650.912137,249.296536,243.027706
652.360801,249.296536,243.034273
653.823434,249.296536,243.042823
655.225291,249.296536,243.050124
656.669548,249.296536,243.057907
658.102138,249.296536,243.064705
659.553484,249.296536,243.071404
660.978672,249.296536,243.079761
662.397330,249.296536,243.087234
663.813342,249.296536,243.093993
665.220682,249.296536,243.100953
666.673162,249.296536,243.109485
668.106452,249.296536,243.115335
669.552550,249.296536,243.124239
671.014296,249.296536,243.132041
672.420073,249.296536,243.139063
673.819317,249.296536,243.146134
675.204922,249.296536,243.154318
676.600889,249.296536,243.161084
677.986195,249.296536,243.168903
679.415538,249.296536,243.176475
680.854992,249.296536,243.183985
682.298528,249.296536,243.191440
683.683677,249.296536,243.198079
685.122274,249.296536,243.206358
686.510084,249.296536,243.213580
687.932947,249.296536,243.219687
688.969704,249.296536,243.224602
689.972717,249.296536,243.229575
690.975413,249.296536,243.234836
692.419269,249.296536,243.241495
693.867404,249.296536,243.249103
695.259605,249.296536,243.256736
696.657313,249.296536,243.264023
698.045332,249.296536,243.271732
699.461736,249.296536,243.278670
700.879880,249.296536,243.285745
702.302988,249.296536,243.293036
703.764541,249.296536,243.299870
705.187506,249.296536,243.306377
706.624015,249.296536,243.313022
708.083900,249.296536,243.321354
709.513415,249.296536,243.327868
710.965814,249.296536,243.334526
712.416027,249.296536,243.341540
713.825782,249.296536,243.349097
715.223046,249.296536,243.356050
716.668686,249.296536,243.362526
718.093147,249.296536,243.369509
719.503957,249.296536,243.376878
720.919757,249.296536,243.384350
722.364213,249.296536,243.390419
723.784768,249.296536,243.398267
725.216805,249.296536,243.405383
726.661512,249.296536,243.411158
727.661512,249.296536,243.419623
729.131631,249.296536,243.424086
730.570422,249.296536,243.430767
731.991050,249.296536,243.437558
733.405977,249.296536,243.444123
734.836624,249.296536,243.451363
736.269582,249.296536,243.457989
737.700810,249.296536,243.466112
739.124711,249.296536,243.473437
740.539662,249.296536,243.480277
741.961889,249.296536,243.486824
743.370449,249.296536,243.494952
744.785399,249.296536,243.501628
746.253721,249.296536,243.508526
747.666920,249.296536,243.513644
748.667216,249.296536,243.522526
750.100643,249.296536,243.527487
751.535690,249.296536,243.534200
752.984824,249.296536,243.541003
754.406446,249.296536,243.548739
755.803195,249.296536,243.556156
757.255697,249.296536,243.562995
758.713751,249.296536,243.570038
760.148448,249.296536,243.577327
761.565340,249.296536,243.583778
762.966074,249.296536,243.590918
764.355911,249.296536,243.596782
765.380962,249.296536,243.601329
766.380964,249.296536,243.606543
767.821481,249.296536,243.613407
769.280211,249.296536,243.619796
770.745100,249.296536,243.626603
772.186923,249.296536,243.633401
773.638661,249.296536,243.639131
775.097323,249.296536,243.646683
776.527716,249.296536,243.653134
777.527899,249.296536,243.657691
778.930916,249.296536,243.665092
780.391518,249.296536,243.672328
781.856120,249.296536,243.678275
783.288623,249.296536,243.685378
784.762473,249.296536,243.691228
786.203834,249.296536,243.698638
787.642013,249.296536,243.705154
789.079417,249.296536,243.712210
790.497346,249.296536,243.717888
791.937416,249.296536,243.725587
792.952681,249.296536,243.728559
794.396561,249.296536,243.736793
795.823684,249.296536,243.743414
797.242767,249.296536,243.750793
798.672369,249.296536,243.757378
800.143866,249.296536,243.763857
801.575629,249.296536,243.769515
803.062286,249.296536,243.775725
804.110361,249.296536,243.779818
805.566683,249.296536,243.788330
806.998997,249.296536,243.795243
808.421742,249.296536,243.801199
809.807295,249.296536,243.807789
811.255705,249.296536,243.815642
812.692963,249.296536,243.820207
814.112753,249.296536,243.828299
815.526114,249.296536,243.834869
816.975092,249.296536,243.841477
818.454788,249.296536,243.847668
819.876439,249.296536,243.854239
821.314298,249.296536,243.861385
822.724234,249.296536,243.867149
824.152110,249.296536,243.874621
825.571910,249.296536,243.881609
826.990721,249.296536,243.887592
828.428231,249.296536,243.894185
829.850286,249.296536,243.900784
831.263995,249.296536,243.907436
832.716066,249.296536,243.913850
834.173385,249.296536,243.920808
835.598138,249.296536,243.926816
837.039466,249.296536,243.933441
838.473310,249.296536,243.939296
839.929337,249.296536,243.946055
841.368648,249.296536,243.952377
842.827784,249.296536,243.958723
844.306986,249.296536,243.964197
845.792730,249.296536,243.971143
846.797468,249.296536,243.974255
848.257793,249.296536,243.981927
849.681422,249.296536,243.988419
851.132840,249.296536,243.995529
852.564555,249.296536,244.000825
853.985149,249.296536,244.008107
855.397094,249.296536,244.014185
856.848680,249.296536,244.019252
857.859470,249.296536,244.024650
859.301658,249.296536,244.030678
860.711937,249.296536,244.037437
862.111321,249.296536,244.044989
863.538269,249.296536,244.051143
864.955383,249.296536,244.057498
866.432274,249.296536,244.065168
867.879395,249.296536,244.071697
869.326809,249.296536,244.077207
870.770577,249.296536,244.084666
872.196919,249.296536,244.090721
873.655998,249.296536,244.097055
875.128428,249.296536,244.104178
876.128428,249.296536,244.107451
877.141254,249.296536,244.111651
878.141254,249.296536,244.115999
879.607599,249.296536,244.122774
881.053619,249.296536,244.128868
882.510669,249.296536,244.135342
883.957097,249.296536,244.140437
885.399487,249.296536,244.147509
886.399487,249.296536,244.151134
887.881616,249.296536,244.156043
889.325614,249.296536,244.164829
890.782298,249.296536,244.170748
892.269221,249.296536,244.176949
893.697329,249.296536,244.183413
895.113977,249.296536,244.189657
896.556943,249.296536,244.195481
898.033992,249.296536,244.201722
899.444539,249.296536,244.208423
900.888808,249.296536,244.215187
902.276493,249.296536,244.221822
903.701007,249.296536,244.228127
905.112676,249.296536,244.233245
906.528964,249.296536,244.239766
907.984440,249.296536,244.245440
909.410321,249.296536,244.251260
910.851417,249.296536,244.257461
912.277565,249.296536,244.264302
913.730085,249.296536,244.270199
915.160775,249.296536,244.277026
916.605491,249.296536,244.282612
918.031804,249.296536,244.289147
919.468687,249.296536,244.295364
920.470498,249.296536,244.299027
921.924508,249.296536,244.305337
923.351623,249.296536,244.311017
924.351624,249.296536,244.315539
925.776814,249.296536,244.320487
927.264146,249.296536,244.326120
928.685160,249.296536,244.333793
930.100083,249.296536,244.340279
931.504368,249.296536,244.346050
932.918457,249.296536,244.351772
934.340475,249.296536,244.358305
935.756141,249.296536,244.364575
937.206205,249.296536,244.370126
938.619506,249.296536,244.376772
940.033859,249.296536,244.382658
941.486509,249.296536,244.388107
942.917102,249.296536,244.394600
944.363243,249.296536,244.400621
945.824412,249.296536,244.406166
946.824412,249.296536,244.410636
948.319103,249.296536,244.416223
949.807338,249.296536,244.422217
951.255927,249.296536,244.428572
952.676517,249.296536,244.434060
954.096477,249.296536,244.439830
955.539198,249.296536,244.445675
956.974702,249.296536,244.452441
957.974704,249.296536,244.456883
959.436713,249.296536,244.462574
960.865584,249.296536,244.468028
962.288392,249.296536,244.474755
963.713763,249.296536,244.480460
964.713767,249.296536,244.483948
966.193349,249.296536,244.490627
967.605518,249.296536,244.495954
969.071770,249.296536,244.502498
970.523634,249.296536,244.508918
971.965474,249.296536,244.513770
973.412267,249.296536,244.521002
974.898765,249.296536,244.527201
976.347135,249.296536,244.533396
977.784781,249.296536,244.539768
979.252712,249.296536,244.546024
980.671992,249.296536,244.552246
982.116313,249.296536,244.558352
983.531728,249.296536,244.564540
984.983649,249.296536,244.570081
986.406763,249.296536,244.576262
987.844414,249.296536,244.582522
989.258972,249.296536,244.588538
990.696334,249.296536,244.594888
992.131869,249.296536,244.600366
993.598312,249.296536,244.606843
995.042879,249.296536,244.613312
996.495173,249.296536,244.618858
997.950613,249.296536,244.624952
999.413517,249.296536,244.631752
1000.853622,249.296536,244.637491
1002.288096,249.296536,244.644170
1003.712594,249.296536,244.649732
1005.196323,249.296536,244.655422
1006.712426,249.296536,244.660212
1007.726579,249.296536,244.665109
1008.730404,249.296536,244.669049
1010.172689,249.296536,244.674577
1011.595005,249.296536,244.680852
1013.004045,249.296536,244.686620
1014.429215,249.296536,244.692445
1015.429216,249.296536,244.696518
1016.879763,249.296536,244.702709
1018.316787,249.296536,244.707875
1019.750117,249.296536,244.714047
1021.206951,249.296536,244.720503
1022.620500,249.296536,244.726588
1023.621090,249.296536,244.730734
1025.080011,249.296536,244.735958
1026.494911,249.296536,244.742652
1027.929369,249.296536,244.747900
1029.375878,249.296536,244.754121
1030.788727,249.296536,244.761047
1032.239718,249.296536,244.766998
1033.676192,249.296536,244.772470
1035.110549,249.296536,244.778463
1036.537508,249.296536,244.785274
1037.994975,249.296536,244.790851
1039.435305,249.296536,244.796814
1040.865127,249.296536,244.802264
1042.312984,249.296536,244.809392
1043.745824,249.296536,244.814600
1045.188019,249.296536,244.820889
1046.575571,249.296536,244.826283
1047.991834,249.296536,244.831202
1049.423963,249.296536,244.838350
1050.863194,249.296536,244.843856
1052.302956,249.296536,244.850057
1053.747854,249.296536,244.855993
1055.176994,249.296536,244.861790
1056.616818,249.296536,244.867507
1058.057781,249.296536,244.874277
1059.489193,249.296536,244.879707
1060.923165,249.296536,244.886031
1062.380794,249.296536,244.891566
1063.809505,249.296536,244.897822
1065.227825,249.296536,244.903331
1066.693688,249.296536,244.909166
1067.693688,249.296536,244.913614
1069.156292,249.296536,244.919380
1070.617208,249.296536,244.923703
1072.047138,249.296536,244.931095
1073.459944,249.296536,244.936269
1074.945308,249.296536,244.943575
1076.394800,249.296536,244.949511
1077.858909,249.296536,244.955390
1079.350824,249.296536,244.960936
1080.791727,249.296536,244.967372
1082.250021,249.296536,244.973333
1083.675963,249.296536,244.979386
1085.171799,249.296536,244.986245
1086.587560,249.296536,244.991055
1088.064523,249.296536,244.997293
1089.492273,249.296536,245.003716
1090.963558,249.296536,245.009629
1092.442281,249.296536,245.015705
1093.886265,249.296536,245.022290
1095.314204,249.296536,245.027351
1096.749677,249.296536,245.032616
1098.176829,249.296536,245.038708
1099.638835,249.296536,245.045206
1101.057078,249.296536,245.050416
1102.492934,249.296536,245.057526
1103.913530,249.296536,245.064054
1105.375504,249.296536,245.069906
1106.875148,249.296536,245.075798
1108.342794,249.296536,245.081361
1109.775770,249.296536,245.088039
1110.780955,249.296536,245.091625
1112.243682,249.296536,245.097131
1113.703733,249.296536,245.102808
1115.150603,249.296536,245.109351
1116.590016,249.296536,245.115414
1118.027559,249.296536,245.121751
1119.493893,249.296536,245.127712
1120.494578,249.296536,245.133081
1121.494578,249.296536,245.135183
1122.954146,249.296536,245.141409
1124.369202,249.296536,245.147485
1125.369204,249.296536,245.154072
1126.816908,249.296536,245.157479
1128.260467,249.296536,245.163005
1129.795988,249.296536,245.168224
1130.839458,249.296536,245.172516
1131.885707,249.296536,245.176663
1132.907357,249.296536,245.181742
1134.394333,249.296536,245.187683
1135.856309,249.296536,245.193511
1137.294486,249.296536,245.200264
1138.739709,249.296536,245.206531
1140.168844,249.296536,245.212689
1141.603409,249.296536,245.218122
1143.081772,249.296536,245.223871
1144.535632,249.296536,245.230231
1145.969319,249.296536,245.235436
1147.427443,249.296536,245.242424
1148.867064,249.296536,245.247614
1150.317246,249.296536,245.253666
1151.780244,249.296536,245.259402
1153.220888,249.296536,245.265767
1154.666622,249.296536,245.271668
1156.132049,249.296536,245.277490
1157.597445,249.296536,245.282574
1159.046589,249.296536,245.288074
1160.046593,249.296536,245.292137
1161.491248,249.296536,245.297955
1162.938115,249.296536,245.303769
1164.375928,249.296536,245.309810
1165.827525,249.296536,245.315685
1167.243508,249.296536,245.321944
1168.269058,249.296536,245.325033
1169.293002,249.296536,245.329942
1170.293145,249.296536,245.333141
1171.297827,249.296536,245.337226
1172.762809,249.296536,245.343658
1174.232874,249.296536,245.349425
1175.699349,249.296536,245.355910
1176.699350,249.296536,245.359822
1177.706558,249.296536,245.363698
1179.177554,249.296536,245.369438
1180.606027,249.296536,245.375540
1182.073958,249.296536,245.381815
1183.513787,249.296536,245.387731
1184.974551,249.296536,245.393657
1185.975072,249.296536,245.398026
1187.428275,249.296536,245.403650
1188.870979,249.296536,245.407774
1190.341600,249.296536,245.415471
1191.344143,249.296536,245.419098
1192.344172,249.296536,245.425428
1193.798980,249.296536,245.428956
1195.242209,249.296536,245.434995
1196.654214,249.296536,245.441117
1198.096256,249.296536,245.446542
1199.518657,249.296536,245.452649
1200.931235,249.296536,245.458770
1202.371001,249.296536,245.464758
1203.833451,249.296536,245.470897
1204.833451,249.296536,245.473608
1205.844690,249.296536,245.478008
1206.844692,249.296536,245.482610
1208.303185,249.296536,245.487801
1209.772518,249.296536,245.494041
1211.234223,249.296536,245.499259
1212.688329,249.296536,245.504299
1214.155289,249.296536,245.510049
1215.595007,249.296536,245.516314
1217.045550,249.296536,245.522171
1218.045551,249.296536,245.526207
1219.509618,249.296536,245.531957
1220.972458,249.296536,245.538710
1222.423377,249.296536,245.543609
1223.427126,249.296536,245.547906
1224.873897,249.296536,245.554221
1225.884335,249.296536,245.559011
1227.330195,249.296536,245.564729
1228.753932,249.296536,245.570853
1230.210147,249.296536,245.576992
1231.640431,249.296536,245.581504
1233.039427,249.296536,245.588765
1234.039427,249.296536,245.592979
1235.488021,249.296536,245.598891
1236.922978,249.296536,245.605112
1238.385782,249.296536,245.610193
1239.396974,249.296536,245.613598
1240.418391,249.296536,245.617775
1241.418392,249.296536,245.622363
1242.864465,249.296536,245.627786
1244.372583,249.296536,245.632332
1245.400935,249.296536,245.636735
1246.413093,249.296536,245.641155
1247.413120,249.296536,245.645520
1248.861506,249.296536,245.651054
1250.339761,249.296536,245.657437
1251.771159,249.296536,245.663347
1253.236259,249.296536,245.667783
1254.236260,249.296536,245.673676
1255.692667,249.296536,245.679116
1257.129720,249.296536,245.684651
1258.568826,249.296536,245.690858
1260.028147,249.296536,245.696725
1261.472433,249.296536,245.702203
1262.968664,249.296536,245.708188
1263.968664,249.296536,245.711749
1265.427878,249.296536,245.717254
1266.427880,249.296536,245.721231
1267.435794,249.296536,245.725706
1268.866689,249.296536,245.730659
1270.278171,249.296536,245.735621
1271.692913,249.296536,245.742159
1273.156946,249.296536,245.747754
1274.623938,249.296536,245.753710
1276.087540,249.296536,245.759715
1277.125677,249.296536,245.763435
1278.572254,249.296536,245.769234
1280.001540,249.296536,245.775118
1281.465112,249.296536,245.781473
1282.883313,249.296536,245.787034
1284.353610,249.296536,245.791522
1285.805241,249.296536,245.797305
1287.268965,249.296536,245.802830
1288.710419,249.296536,245.808347
1290.156150,249.296536,245.814230
1291.600296,249.296536,245.819878
1293.051609,249.296536,245.825988
1294.478273,249.296536,245.831425
1295.897320,249.296536,245.837443
1296.897321,249.296536,245.841191
1298.334619,249.296536,245.847426
1299.763001,249.296536,245.853187
1301.211989,249.296536,245.859786
1302.664116,249.296536,245.865065
1304.126057,249.296536,245.870311
1305.126058,249.296536,245.874021
1306.560298,249.296536,245.879550
1307.996202,249.296536,245.886170
1309.453754,249.296536,245.891068
1310.901042,249.296536,245.896239
1312.359679,249.296536,245.903649
1313.359679,249.296536,245.907972
1314.780940,249.296536,245.913640
1316.213837,249.296536,245.919213
1317.689930,249.296536,245.924539
1319.127865,249.296536,245.930615
1320.587280,249.296536,245.935904
1322.027523,249.296536,245.942586
1323.027528,249.296536,245.945467
1324.499193,249.296536,245.951121
1325.543387,249.296536,245.954791
1326.553938,249.296536,245.959345
1327.588974,249.296536,245.963021
1328.588987,249.296536,245.967625
1329.588989,249.296536,245.971792
1331.075915,249.296536,245.976355
1332.520957,249.296536,245.982761
1333.521300,249.296536,245.985228
1334.523752,249.296536,245.989660
1335.524282,249.296536,245.993594
1336.969769,249.296536,245.999114
1338.436576,249.296536,246.005091
1339.881767,249.296536,246.010331
1340.907382,249.296536,246.014125
1341.920470,249.296536,246.017570
1342.920472,249.296536,246.022112
1344.369954,249.296536,246.027862
1345.369954,249.296536,246.031679
1346.812425,249.296536,246.036643
1348.292014,249.296536,246.042663
1349.747383,249.296536,246.048235
1351.224620,249.296536,246.054731
1352.645596,249.296536,246.059514
1354.076724,249.296536,246.066119
1355.524014,249.296536,246.071643
1356.950822,249.296536,246.076681
1358.406246,249.296536,246.083258
1359.831619,249.296536,246.087929
1360.831623,249.296536,246.093159
1362.296845,249.296536,246.098079
1363.757435,249.296536,246.104330
1365.275278,249.296536,246.109712
1366.319408,249.296536,246.113351
1367.330029,249.296536,246.117641
1368.386232,249.296536,246.120981
1369.386234,249.296536,246.125194
1370.848278,249.296536,246.130551
1372.329507,249.296536,246.136551
1373.330746,249.296536,246.140333
1374.330748,249.296536,246.144446
1375.763519,249.296536,246.150044
1377.208229,249.296536,246.154417
1378.655519,249.296536,246.160995
1379.655519,249.296536,246.164899
1381.121420,249.296536,246.170223
1382.548774,249.296536,246.176362
1384.007137,249.296536,246.181602
1385.488841,249.296536,246.186991
1386.494596,249.296536,246.190157
1387.937639,249.296536,246.197082
1389.386139,249.296536,246.202986
1390.853731,249.296536,246.208894
1392.318721,249.296536,246.214979
1393.762938,249.296536,246.220445
1395.222080,249.296536,246.226338
1396.233793,249.296536,246.230555
1397.681151,249.296536,246.236663
1399.155055,249.296536,246.242489
1400.621369,249.296536,246.247068
1401.628156,249.296536,246.251513
1403.078475,249.296536,246.257006
1404.587333,249.296536,246.261133
1405.628266,249.296536,246.265240
1406.658427,249.296536,246.269131
1408.130361,249.296536,246.274825
1409.593435,249.296536,246.280997
1411.032392,249.296536,246.286045
1412.486348,249.296536,246.291463
1413.934021,249.296536,246.296893
1414.934022,249.296536,246.300053
1416.404194,249.296536,246.305372
1417.871238,249.296536,246.310522
1419.329099,249.296536,246.315908
1420.329260,249.296536,246.319536
1421.792299,249.296536,246.324765
1423.200115,249.296536,246.328877
1424.206148,249.296536,246.328877
1425.333133,249.296536,246.329655
1426.403941,249.296536,246.334833
1427.463482,249.296536,246.338642
1428.481904,249.296536,246.343225
1429.922973,249.296536,246.347910
1430.950883,249.296536,246.352311
1432.420200,249.296536,246.358064
1433.872530,249.296536,246.363699
1434.873062,249.296536,246.367349
1436.302774,249.296536,246.372319
1437.761531,249.296536,246.377335
1439.214190,249.296536,246.382749
1440.675610,249.296536,246.388824
1441.723436,249.296536,246.390135
1442.777306,249.296536,246.395962
1443.802961,249.296536,246.399593
1444.815967,249.296536,246.403206
1445.815968,249.296536,246.406701
1447.294571,249.296536,246.412506
1448.295875,249.296536,246.416066
1449.766709,249.296536,246.421737
1451.212609,249.296536,246.427236
1452.681268,249.296536,246.431543
1454.145832,249.296536,246.436992
1455.602972,249.296536,246.442188
1456.602972,249.296536,246.446005
1458.037253,249.296536,246.452013
1459.516185,249.296536,246.457389
1460.967923,249.296536,246.462885
1461.968330,249.296536,246.467040
1462.976858,249.296536,246.470842
1464.434468,249.296536,246.475865
1465.434468,249.296536,246.480370
1466.908316,249.296536,246.485443
1468.382040,249.296536,246.491283
1469.853563,249.296536,246.496514
1470.853704,249.296536,246.499723
1472.321150,249.296536,246.505404
1473.774678,249.296536,246.510672
1475.234162,249.296536,246.517069
1476.234164,249.296536,246.520200
1477.665896,249.296536,246.526145
1478.682153,249.296536,246.528391
1479.702175,249.296536,246.531973
1480.734233,249.296536,246.536377
1482.226732,249.296536,246.541465
1483.693842,249.296536,246.546442
1485.130414,249.296536,246.552012
1486.604852,249.296536,246.557469
1488.037701,249.296536,246.562109
1489.506415,249.296536,246.566673
1490.945936,249.296536,246.572551
1492.394599,249.296536,246.577359
1493.855775,249.296536,246.583142
1495.322468,249.296536,246.587905
1496.763398,249.296536,246.594030
1498.216910,249.296536,246.599395
1499.681048,249.296536,246.604529
1500.681050,249.296536,246.608317
1502.149124,249.296536,246.612783
1503.149132,249.296536,246.616707
1504.614326,249.296536,246.622105
1506.058998,249.296536,246.627299
1507.507504,249.296536,246.632168
1508.507725,249.296536,246.635693
1509.960105,249.296536,246.640055
1511.412752,249.296536,246.646352
1512.884299,249.296536,246.651383
1514.328868,249.296536,246.656754
1515.805167,249.296536,246.661706
1517.259299,249.296536,246.666650
1518.759425,249.296536,246.670210
1519.780361,249.296536,246.674501
1520.819967,249.296536,246.677682
1522.260551,249.296536,246.683245
1523.724707,249.296536,246.687332
1524.756689,249.296536,246.692006
1525.756691,249.296536,246.695432
1527.208893,249.296536,246.700831
1528.658589,249.296536,246.706314
1530.131095,249.296536,246.711092
1531.554859,249.296536,246.716622
1533.006088,249.296536,246.721800
1534.464003,249.296536,246.725788
1535.464677,249.296536,246.730720
1536.470738,249.296536,246.733241
1537.922716,249.296536,246.738837
1538.922716,249.296536,246.742645
1540.382084,249.296536,246.746902
1541.382087,249.296536,246.750908
1542.383335,249.296536,246.753589
1543.845941,249.296536,246.758987
1545.327838,249.296536,246.764393
1546.784473,249.296536,246.769310
1547.792011,249.296536,246.772273
1548.811677,249.296536,246.776206
1549.822694,249.296536,246.779673
1550.823148,249.296536,246.783831
1552.297540,249.296536,246.788373
1553.311047,249.296536,246.792368
1554.776579,249.296536,246.797146
1556.254786,249.296536,246.802199
1557.701700,249.296536,246.807164
1558.729727,249.296536,246.809973
1559.744263,249.296536,246.813625
1560.761463,249.296536,246.817023
1561.762318,249.296536,246.820542
1563.231677,249.296536,246.825820
1564.232249,249.296536,246.828678
1565.701189,249.296536,246.834723
1566.703984,249.296536,246.837386
1567.703985,249.296536,246.840689
1569.160495,249.296536,246.846152
1570.640021,249.296536,246.851234
1572.121768,249.296536,246.856450
1573.123201,249.296536,246.859765
1574.598559,249.296536,246.865158
1576.030821,249.296536,246.869310
1577.509943,249.296536,246.873549
1578.509944,249.296536,246.877374
1579.509945,249.296536,246.881112
1580.963605,249.296536,246.885958
1581.981952,249.296536,246.889008
1582.996145,249.296536,246.891560
1584.443867,249.296536,246.896997
1585.475352,249.296536,246.899488
1586.498032,249.296536,246.903269
1587.499304,249.296536,246.905812
1588.499305,249.296536,246.909143
1589.957006,249.296536,246.914460
1590.957007,249.296536,246.917721
1592.436935,249.296536,246.922353
1593.440245,249.296536,246.926166
1594.440246,249.296536,246.930866
1595.903189,249.296536,246.934344
1597.331366,249.296536,246.938940
1598.816655,249.296536,246.942522
1599.916558,249.296536,246.946513
1600.965371,249.296536,246.950364
1601.978147,249.296536,246.953643
1602.978150,249.296536,246.956929
1604.461989,249.296536,246.961631
1605.940321,249.296536,246.965425
1606.940322,249.296536,246.970758
1608.418320,249.296536,246.974146
1609.436546,249.296536,246.976663
1610.899713,249.296536,246.981512
1611.902944,249.296536,246.984709
1613.391942,249.296536,246.989504
1614.859760,249.296536,246.994236
1616.338241,249.296536,246.999382
1617.338249,249.296536,247.002138
1618.340010,249.296536,247.005065
1619.792934,249.296536,247.009977
1621.279169,249.296536,247.014965
1622.759067,249.296536,247.019993
1624.243176,249.296536,247.024721
1625.684681,249.296536,247.029529
1627.149499,249.296536,247.034993
1628.653519,249.296536,247.039244
1629.658675,249.296536,247.042545
1630.659028,249.296536,247.045455
1632.131077,249.296536,247.050517
1633.595503,249.296536,247.054181
1634.627726,249.296536,247.057495
1635.627726,249.296536,247.061016
1636.655694,249.296536,247.064172
1638.127790,249.296536,247.068469
1639.584569,249.296536,247.073476
1640.584571,249.296536,247.076484
1642.056266,249.296536,247.080908
1643.529658,249.296536,247.085461
1644.996328,249.296536,247.090015
1645.996410,249.296536,247.093357
1647.459598,249.296536,247.097605
1648.459602,249.296536,247.100262
1649.949808,249.296536,247.105364
1650.949822,249.296536,247.108545
1652.453025,249.296536,247.112982
1653.453027,249.296536,247.116295
1654.907864,249.296536,247.121128
1655.907866,249.296536,247.124606
1656.908185,249.296536,247.128006
1658.389171,249.296536,247.132316
1659.864936,249.296536,247.136642
1660.869670,249.296536,247.140539
1661.871445,249.296536,247.143619
1662.871682,249.296536,247.146858
1663.881196,249.296536,247.149432
1664.893548,249.296536,247.153243
1666.355222,249.296536,247.157792
1667.355223,249.296536,247.160823
1668.810860,249.296536,247.165338
1670.268677,249.296536,247.169607
1671.706363,249.296536,247.174175
1672.813346,249.296536,247.176973
1673.862995,249.296536,247.180065
1674.889189,249.296536,247.183740
1675.910653,249.296536,247.186577
1676.947719,249.296536,247.189111
1677.959439,249.296536,247.192595
1679.427049,249.296536,247.197233
1680.427050,249.296536,247.200128
1681.427054,249.296536,247.202673
1682.429630,249.296536,247.206159
1683.907434,249.296536,247.210280
1685.386629,249.296536,247.215092
1686.868527,249.296536,247.219705
1687.875848,249.296536,247.222570
1688.890827,249.296536,247.225767
1689.890829,249.296536,247.228601
1691.333818,249.296536,247.233046
1692.813369,249.296536,247.237548
1694.301414,249.296536,247.241775
1695.301415,249.296536,247.244756
1696.780361,249.296536,247.249231
1698.258289,249.296536,247.253626
1699.258290,249.296536,247.257052
1700.717463,249.296536,247.260661
1701.723350,249.296536,247.264235
1702.723350,249.296536,247.267637
1704.208754,249.296536,247.271271
1705.217923,249.296536,247.274334
1706.664722,249.296536,247.279104
1707.680590,249.296536,247.282319
1709.168913,249.296536,247.286734
1710.627657,249.296536,247.291301
1712.108370,249.296536,247.295894
1713.606157,249.296536,247.300046
1714.606158,249.296536,247.303378
1716.073355,249.296536,247.307677
1717.537979,249.296536,247.312142
1719.041764,249.296536,247.316120
1720.041768,249.296536,247.319630
1721.512979,249.296536,247.323494
1722.988189,249.296536,247.327813
1724.448801,249.296536,247.332143
1725.448894,249.296536,247.335168
1726.939778,249.296536,247.339483
1728.405000,249.296536,247.343280
1729.425279,249.296536,247.346409
1730.425279,249.296536,247.349009
1731.427916,249.296536,247.352332
1732.442993,249.296536,247.354967
1733.906642,249.296536,247.359325
1735.345570,249.296536,247.363468
1736.812007,249.296536,247.368174
1738.278008,249.296536,247.372872
1739.750103,249.296536,247.377213
1740.750121,249.296536,247.381775
1742.212395,249.296536,247.384631
1743.212395,249.296536,247.388161
1744.693084,249.296536,247.391990
1745.699034,249.296536,247.394603
1746.700181,249.296536,247.397556
1748.180884,249.296536,247.402062
1749.181224,249.296536,247.404856
1750.655517,249.296536,247.408566
1752.139232,249.296536,247.413085
1753.637874,249.296536,247.416601
1754.710577,249.296536,247.419626
1755.710609,249.296536,247.423195
1757.178469,249.296536,247.427010
1758.178470,249.296536,247.430011
1759.178472,249.296536,247.433189
1760.652034,249.296536,247.436245
1762.133788,249.296536,247.441198
1763.612261,249.296536,247.445462
1764.612266,249.296536,247.447953
1766.077171,249.296536,247.451926
1767.540734,249.296536,247.456335
1769.009218,249.296536,247.460882
1770.009219,249.296536,247.463254
1771.483264,249.296536,247.467721
1772.483265,249.296536,247.470993
1773.957482,249.296536,247.475513
1775.423121,249.296536,247.479588
1776.891841,249.296536,247.483128
1778.351684,249.296536,247.487583
1779.351693,249.296536,247.490985
1780.793743,249.296536,247.494744
1782.259560,249.296536,247.499126
1783.726358,249.296536,247.503208
1784.726358,249.296536,247.506296
1786.215668,249.296536,247.510200
1787.221070,249.296536,247.513118
1788.221072,249.296536,247.516467
1789.758479,249.296536,247.519288
1790.846121,249.296536,247.522670
1791.908045,249.296536,247.525821
1792.952935,249.296536,247.528915
1793.952936,249.296536,247.532280
1794.952937,249.296536,247.535345
1796.422164,249.296536,247.539311
1797.430476,249.296536,247.542261
1798.880477,249.296536,247.546135
1800.323886,249.296536,247.550423
1801.327542,249.296536,247.553560
1802.790090,249.296536,247.557308
1804.250708,249.296536,247.561664
1805.252959,249.296536,247.564829
1806.714896,249.296536,247.569230
1808.169622,249.296536,247.573287
1809.169622,249.296536,247.576234
1810.169622,249.296536,247.578738
1811.631635,249.296536,247.583068
1813.076558,249.296536,247.587354
1814.543576,249.296536,247.591275
1816.041376,249.296536,247.595635
1817.501546,249.296536,247.599427
1818.501548,249.296536,247.602239
1819.955426,249.296536,247.605230
1820.955471,249.296536,247.608635
1821.956296,249.296536,247.611227
1823.416234,249.296536,247.615530
1824.854339,249.296536,247.619186
1825.866716,249.296536,247.622234
1827.380329,249.296536,247.625284
1828.452103,249.296536,247.628380
1829.523328,249.296536,247.631620
1830.530455,249.296536,247.633864
1831.550774,249.296536,247.636924
1832.571766,249.296536,247.640468
1834.031297,249.296536,247.644637
1835.035197,249.296536,247.647129
1836.514069,249.296536,247.651572
1838.011148,249.296536,247.655508
1839.487832,249.296536,247.659462
1840.949165,249.296536,247.663258
1841.949167,249.296536,247.666293
1843.409985,249.296536,247.670554
1844.879305,249.296536,247.674340
1846.369495,249.296536,247.678191
1847.842913,249.296536,247.681548
1848.842914,249.296536,247.684897
1850.314056,249.296536,247.687859
1851.796556,249.296536,247.691585
1852.796559,249.296536,247.694298
1853.796898,249.296536,247.698339
1855.253524,249.296536,247.700601
1856.253529,249.296536,247.705076
1857.717167,249.296536,247.707355
1859.175825,249.296536,247.711579
1860.643494,249.296536,247.715472
1862.098626,249.296536,247.718851
1863.564747,249.296536,247.723282
1865.045857,249.296536,247.727463
1866.064294,249.296536,247.729710
1867.108334,249.296536,247.732728
1868.132289,249.296536,247.735181
1869.163647,249.296536,247.737383
1870.180500,249.296536,247.740690
1871.193540,249.296536,247.743450
1872.193542,249.296536,247.747436
1873.669124,249.296536,247.750173
1874.682782,249.296536,247.752908
1875.682782,249.296536,247.755627
1877.167807,249.296536,247.759183
1878.205886,249.296536,247.762053
1879.205886,249.296536,247.765054
1880.206091,249.296536,247.767702
1881.211390,249.296536,247.769530
1882.240625,249.296536,247.773026
1883.245583,249.296536,247.776070
1884.734155,249.296536,247.779854
1885.737137,249.296536,247.782228
1886.744449,249.296536,247.785531
1887.745988,249.296536,247.788143
1889.206917,249.296536,247.792419
1890.215908,249.296536,247.794946
1891.675067,249.296536,247.799109
1892.688078,249.296536,247.801432
1894.154070,249.296536,247.805413
1895.636876,249.296536,247.809450
1896.651736,249.296536,247.812188
1897.651737,249.296536,247.814589
1898.655248,249.296536,247.817344
1900.135904,249.296536,247.821208
1901.135984,249.296536,247.824458
1902.579655,249.296536,247.828336
1904.046206,249.296536,247.832128
1905.079747,249.296536,247.834630
1906.103062,249.296536,247.837252
1907.121113,249.296536,247.840010
1908.597885,249.296536,247.844154
1910.066746,249.296536,247.848300
1911.558719,249.296536,247.852518
1912.560158,249.296536,247.855173
1913.560162,249.296536,247.857999
1915.006527,249.296536,247.861896
1916.006527,249.296536,247.866021
1917.493364,249.296536,247.868575
1918.963076,249.296536,247.871972
1919.974783,249.296536,247.874376
1920.974783,249.296536,247.877613
1922.459580,249.296536,247.881265
1923.459580,249.296536,247.884191
1924.459621,249.296536,247.886598
1925.908829,249.296536,247.890683
1926.922058,249.296536,247.893275
1927.922088,249.296536,247.896410
1929.415377,249.296536,247.900028
1930.415386,249.296536,247.902479
1931.856987,249.296536,247.906325
1933.326753,249.296536,247.910264
1934.816906,249.296536,247.914180
1936.274235,249.296536,247.917902
1937.710084,249.296536,247.922255
1939.166075,249.296536,247.926059
1940.166075,249.296536,247.928934
1941.634734,249.296536,247.932709
1943.093768,249.296536,247.936670
1944.097105,249.296536,247.939536
1945.097110,249.296536,247.942707
1946.592063,249.296536,247.945997
1947.626462,249.296536,247.949000
1948.647813,249.296536,247.951395
1949.670120,249.296536,247.954545
1951.132978,249.296536,247.958364
1952.162772,249.296536,247.960665
1953.650778,249.296536,247.964841
1955.103206,249.296536,247.968716
1956.103506,249.296536,247.971334
1957.103531,249.296536,247.974437
1958.566866,249.296536,247.977725
1960.031359,249.296536,247.981051
1961.035750,249.296536,247.983847
1962.510292,249.296536,247.988155
1963.955535,249.296536,247.992107
1965.444754,249.296536,247.995722
1966.910673,249.296536,247.999704
1968.386105,249.296536,248.004367
1969.386159,249.296536,248.007468
1970.858456,249.296536,248.010657
1972.331662,249.296536,248.014684
1973.797938,249.296536,248.018529
1975.267216,249.296536,248.022218
1976.267219,249.296536,248.025103
1977.732010,249.296536,248.028625
1978.751102,249.296536,248.031184
1980.232777,249.296536,248.035257
1981.240063,249.296536,248.037461
1982.267309,249.296536,248.040389
1983.267309,249.296536,248.042688
1984.755658,249.296536,248.046441
1985.816451,249.296536,248.049499
1986.833681,249.296536,248.052376
1988.328979,249.296536,248.056020
1989.818371,249.296536,248.059612
1990.818372,249.296536,248.063014
1992.272317,249.296536,248.066819
1993.275752,249.296536,248.069449
1994.766933,249.296536,248.073206
1996.232568,249.296536,248.077508
1997.232569,249.296536,248.079992
1998.708745,249.296536,248.084203
1999.708748,249.296536,248.086107
2001.204289,249.296536,248.090498
2002.670367,249.296536,248.094335
2004.138854,249.296536,248.098095
2005.138860,249.296536,248.101293
2006.139197,249.296536,248.103598
2007.590838,249.296536,248.107353
2009.059666,249.296536,248.111443
2010.512043,249.296536,248.115263
2011.988017,249.296536,248.119153
2012.988349,249.296536,248.121747
2014.448674,249.296536,248.125748
2015.925093,249.296536,248.129460
2017.371919,249.296536,248.133451
2018.856997,249.296536,248.136599
2019.895782,249.296536,248.139127
2020.923582,249.296536,248.142159
2022.423680,249.296536,248.146184
2023.424577,249.296536,248.149211
2024.898080,249.296536,248.151887
2025.898081,249.296536,248.155598
2027.375971,249.296536,248.159152
2028.847220,249.296536,248.163167
2030.346172,249.296536,248.166719
2031.373616,249.296536,248.169706
2032.373616,249.296536,248.172559
2033.390903,249.296536,248.175726
2034.864529,249.296536,248.179364
2036.327599,249.296536,248.183300
2037.327600,249.296536,248.186208
2038.762406,249.296536,248.189756
2040.242754,249.296536,248.193730
2041.683109,249.296536,248.197388
2042.687955,249.296536,248.200165
2044.153823,249.296536,248.203986
2045.641016,249.296536,248.208204
2047.108397,249.296536,248.212165
2048.108948,249.296536,248.214667
2049.121934,249.296536,248.217397
2050.122608,249.296536,248.220385
2051.564505,249.296536,248.223735
2052.567029,249.296536,248.226370
2054.000021,249.296536,248.230070
2055.434189,249.296536,248.234006
2056.500358,249.296536,248.236391
2057.521850,249.296536,248.238924
2058.543473,249.296536,248.241986
2060.003140,249.296536,248.246160
2061.477652,249.296536,248.249438
2062.953463,249.296536,248.253744
2064.426738,249.296536,248.257856
2065.438923,249.296536,248.260395
2066.438923,249.296536,248.263364
2067.920725,249.296536,248.267135
2068.920733,249.296536,248.269893
2070.388830,249.296536,248.273814
2071.859228,249.296536,248.278085
2072.860303,249.296536,248.280436
2074.316318,249.296536,248.284431
2075.797318,249.296536,248.287916
2077.299950,249.296536,248.292501
2078.772461,249.296536,248.296527
2080.230360,249.296536,248.300240
2081.689919,249.296536,248.304291
2082.689921,249.296536,248.306977
2083.689938,249.296536,248.309889
2085.149237,249.296536,248.313581
2086.149266,249.296536,248.316233
2087.620797,249.296536,248.319735
2089.099397,249.296536,248.323355
2090.577056,249.296536,248.326802
2092.054113,249.296536,248.331377
2093.054329,249.296536,248.334303
2094.117891,249.296536,248.335676
2095.137507,249.296536,248.338869
2096.153475,249.296536,248.341270
2097.185334,249.296536,248.343237
2098.645216,249.296536,248.347821
2099.647679,249.296536,248.350533
2100.648084,249.296536,248.353285
2102.117527,249.296536,248.357123
2103.562610,249.296536,248.361461
2104.563063,249.296536,248.364301
2106.024553,249.296536,248.368061
2107.473840,249.296536,248.371743
2108.906221,249.296536,248.376000
2110.340392,249.296536,248.379716
2111.792250,249.296536,248.383556
2112.792250,249.296536,248.386671
2114.288519,249.296536,248.390354
2115.736366,249.296536,248.394364
2116.736374,249.296536,248.397052
2117.736375,249.296536,248.399909
2119.184571,249.296536,248.403470
2120.639183,249.296536,248.407537
2122.112326,249.296536,248.411760
2123.579753,249.296536,248.415475
2125.044615,249.296536,248.419604
2126.506732,249.296536,248.423133
2127.506738,249.296536,248.427419
2128.974367,249.296536,248.429393
2130.006297,249.296536,248.431937
2131.012671,249.296536,248.434501
2132.012737,249.296536,248.437589
2133.013158,249.296536,248.440742
2134.013160,249.296536,248.443193
2135.507340,249.296536,248.446768
2136.961419,249.296536,248.450848
2138.432096,249.296536,248.454365
2139.432312,249.296536,248.457140
2140.893501,249.296536,248.461563
2142.368890,249.296536,248.465580
2143.368890,249.296536,248.467521
2144.819037,249.296536,248.471267
2145.819037,249.296536,248.474342
2147.279408,249.296536,248.477180
2148.739777,249.296536,248.481696
2150.161062,249.296536,248.485392
2151.165996,249.296536,248.487821
2152.626773,249.296536,248.491731
2154.075750,249.296536,248.495713
2155.528420,249.296536,248.498855
2156.968141,249.296536,248.503921
2158.397227,249.296536,248.507728
2159.842071,249.296536,248.511582
2161.295999,249.296536,248.515739
2162.766967,249.296536,248.518663
2163.768697,249.296536,248.521745
2164.778045,249.296536,248.524450
2165.778045,249.296536,248.526901
2167.246985,249.296536,248.530988
2168.704243,249.296536,248.534846
2169.704248,249.296536,248.537910
2171.127869,249.296536,248.541831
2172.589557,249.296536,248.545506
2173.602647,249.296536,248.548088
2174.602647,249.296536,248.551164
2175.602647,249.296536,248.553235
2177.076786,249.296536,248.557353
2178.552331,249.296536,248.561855
2180.004272,249.296536,248.565543
2181.484804,249.296536,248.569821
2182.484805,249.296536,248.572456
2183.946735,249.296536,248.576419
2184.947745,249.296536,248.578989
2186.395052,249.296536,248.583261
2187.873492,249.296536,248.587122
2189.326724,249.296536,248.591137
2190.767590,249.296536,248.595123
2192.215239,249.296536,248.598736
2193.630280,249.296536,248.603022
2195.098789,249.296536,248.606843
2196.561731,249.296536,248.610697
2197.580983,249.296536,248.613437
2199.059784,249.296536,248.617776
2200.059788,249.296536,248.620730
2201.537875,249.296536,248.624661
2203.003769,249.296536,248.628558
2204.011037,249.296536,248.631317
2205.481380,249.296536,248.635309
2206.944015,249.296536,248.639522
2208.421192,249.296536,248.643709
2209.421192,249.296536,248.646439
2210.875571,249.296536,248.650765
2212.335250,249.296536,248.654450
2213.780873,249.296536,248.658718
2215.231191,249.296536,248.662493
2216.693071,249.296536,248.667054
2218.160798,249.296536,248.671210
2219.623227,249.296536,248.675124
2221.080780,249.296536,248.679341
2222.552137,249.296536,248.683407
2224.014131,249.296536,248.687428
2225.015843,249.296536,248.689000
2226.025455,249.296536,248.691888
2227.025977,249.296536,248.695162
2228.025977,249.296536,248.697685
2229.462875,249.296536,248.701902
2230.910546,249.296536,248.705698
2232.359214,249.296536,248.709708
2233.787906,249.296536,248.713920
2235.237992,249.296536,248.717743
2236.663387,249.296536,248.722009
2238.145127,249.296536,248.726348
2239.572761,249.296536,248.730199
2241.004524,249.296536,248.733472
2242.431845,249.296536,248.737890
2243.885182,249.296536,248.742095
2245.330787,249.296536,248.746475
2246.768992,249.296536,248.749864
2248.232566,249.296536,248.754666
2249.668983,249.296536,248.758828
2251.126207,249.296536,248.763163
2252.552972,249.296536,248.767392
2254.022599,249.296536,248.771143
2255.493902,249.296536,248.775478
2256.957300,249.296536,248.779465
2258.398217,249.296536,248.782440
2259.398218,249.296536,248.785298
2260.866953,249.296536,248.788945
2262.292986,249.296536,248.793634
2263.731538,249.296536,248.797039
2265.192768,249.296536,248.801691
2266.655543,249.296536,248.805681
2268.098571,249.296536,248.810317
2269.555168,249.296536,248.814133
2271.003555,249.296536,248.818471
2272.019168,249.296536,248.821151
2273.476478,249.296536,248.825528
2274.924404,249.296536,248.829537
2276.393073,249.296536,248.832813
2277.834160,249.296536,248.837619
2279.341554,249.296536,248.840856
2280.754579,249.296536,248.845834
2282.176728,249.296536,248.850518
2283.596945,249.296536,248.854829
2285.025207,249.296536,248.858734
2286.467286,249.296536,248.862416
2287.489639,249.296536,248.865242
2288.489652,249.296536,248.867644
2289.913150,249.296536,248.872074
2291.367163,249.296536,248.876553
2292.807576,249.296536,248.880156
2294.253350,249.296536,248.884782
2295.692346,249.296536,248.888468
2297.135358,249.296536,248.893129
2298.547566,249.296536,248.897167
2299.961765,249.296536,248.900581
2301.400627,249.296536,248.904538
2302.845881,249.296536,248.909137
2304.287361,249.296536,248.912770
2305.715145,249.296536,248.917168
2307.124243,249.296536,248.921517
2308.517765,249.296536,248.925303
2309.905550,249.296536,248.929415
2311.299677,249.296536,248.933804
2312.707066,249.296536,248.937460
2314.131389,249.296536,248.941826
2315.560604,249.296536,248.945630
2316.975358,249.296536,248.950071
2318.441150,249.296536,248.953404
2319.862480,249.296536,248.957935
2321.310057,249.296536,248.962228
2322.712603,249.296536,248.966683
2324.096478,249.296536,248.970777
2325.522993,249.296536,248.974450
2326.938914,249.296536,248.978018
2328.325785,249.296536,248.982250
2329.727550,249.296536,248.985973
2331.073337,249.296536,248.990110
2332.433224,249.296536,248.993912
2333.819688,249.296536,248.997478
2335.194178,249.296536,249.000873
2336.584126,249.296536,249.004838
2337.949660,249.296536,249.008835
2339.328119,249.296536,249.012964
2340.702627,249.296536,249.016526
2342.063641,249.296536,249.020267
2343.416583,249.296536,249.023920
2344.794795,249.296536,249.028070
2346.148738,249.296536,249.030833
2347.563939,249.296536,249.034301
2348.954913,249.296536,249.038172
2350.339240,249.296536,249.041435
2351.713744,249.296536,249.044467
2353.079324,249.296536,249.049034
2354.400483,249.296536,249.052067
2355.787440,249.296536,249.055096
2357.139455,249.296536,249.058923
2358.470764,249.296536,249.062113
2359.878468,249.296536,249.065746
2361.245306,249.296536,249.068596
2362.586342,249.296536,249.071727
2363.907769,249.296536,249.075322
2365.267135,249.296536,249.078532
2366.631815,249.296536,249.082001
2367.974400,249.296536,249.084199
2369.282430,249.296536,249.087174
2370.592227,249.296536,249.090970
2371.983208,249.296536,249.093974
2373.344859,249.296536,249.096797
2374.667086,249.296536,249.100038
2376.089485,249.296536,249.102749
2377.482612,249.296536,249.105693
2378.833466,249.296536,249.108434
2380.182784,249.296536,249.111698
2381.524660,249.296536,249.114571
2382.887749,249.296536,249.117172
2384.220112,249.296536,249.119998
2385.522533,249.296536,249.122393
2386.834225,249.296536,249.125199
2388.102797,249.296536,249.128201
2389.404972,249.296536,249.130659
2390.734975,249.296536,249.133371
2392.053491,249.296536,249.136196
2393.344227,249.296536,249.138906
2394.694000,249.296536,249.141220
2395.976604,249.296536,249.143482
2397.291477,249.296536,249.146180
2398.649927,249.296536,249.148401
2399.935636,249.296536,249.150265
2401.234580,249.296536,249.153202
2402.512670,249.296536,249.155535
2403.806138,249.296536,249.157588
2405.131751,249.296536,249.159781
2406.482960,249.296536,249.162122
2407.859042,249.296536,249.164486
2409.147563,249.296536,249.166884
2410.408434,249.296536,249.168873
2411.765135,249.296536,249.170726
2413.052462,249.296536,249.172538
2414.298326,249.296536,249.174643
2415.522859,249.296536,249.176476
2416.827776,249.296536,249.178490
2418.074548,249.296536,249.180606
2419.356423,249.296536,249.181862
2420.605759,249.296536,249.183781
2421.929353,249.296536,249.185688
2423.165985,249.296536,249.187622
2424.388874,249.296536,249.189336
2425.634385,249.296536,249.191028
2426.988080,249.296536,249.192637
2428.245139,249.296536,249.194650
2429.499299,249.296536,249.196341
2430.754271,249.296536,249.198060
2431.984710,249.296536,249.199579
2433.181884,249.296536,249.201378
2434.479578,249.296536,249.203091
2435.672888,249.296536,249.204541
2436.931133,249.296536,249.205822
2438.175760,249.296536,249.207027
2439.412010,249.296536,249.208677
2440.705370,249.296536,249.210013
2441.966935,249.296536,249.211181
2443.167742,249.296536,249.212594
2444.474301,249.296536,249.213927
2445.684797,249.296536,249.215297
2446.921172,249.296536,249.216533
2448.133997,249.296536,249.217693
2449.421659,249.296536,249.218771
2450.593130,249.296536,249.220006
2451.757679,249.296536,249.221063
2453.032221,249.296536,249.222117
2454.193538,249.296536,249.223409
2455.375329,249.296536,249.224502
2456.693673,249.296536,249.225440
2457.880126,249.296536,249.226604
2459.069931,249.296536,249.227668
2460.258424,249.296536,249.228496
2461.549625,249.296536,249.229519
2462.745231,249.296536,249.230345
2463.937201,249.296536,249.231527
2465.206149,249.296536,249.232531
2466.322366,249.296536,249.233462
2467.448891,249.296536,249.234353
2468.591260,249.296536,249.235089
2469.858752,249.296536,249.236050
2471.017096,249.296536,249.236880
2472.251175,249.296536,249.237716
2473.423127,249.296536,249.238548
2474.736119,249.296536,249.239185
2475.886470,249.296536,249.240196
2477.085709,249.296536,249.240858
2478.408257,249.296536,249.241702
2479.615808,249.296536,249.242311
2480.776746,249.296536,249.243088
2482.076420,249.296536,249.243877
2483.183272,249.296536,249.244560
2484.377874,249.296536,249.245247
2485.496820,249.296536,249.245824
2486.793905,249.296536,249.246565
2487.917277,249.296536,249.247149
2489.062485,249.296536,249.247736
2490.328744,249.296536,249.248406
2491.487265,249.296536,249.249002
2492.602119,249.296536,249.249586
2493.876609,249.296536,249.250205
2495.027932,249.296536,249.250742
2496.177497,249.296536,249.251342
2497.297893,249.296536,249.251889
2498.518785,249.296536,249.252396
2499.626535,249.296536,249.252892
2500.719456,249.296536,249.253417
2501.982293,249.296536,249.253833
2503.064426,249.296536,249.254472
2504.194659,249.296536,249.254938
2505.409923,249.296536,249.255430
2506.559851,249.296536,249.255897
2507.696456,249.296536,249.256375
2508.818452,249.296536,249.256894
2510.077304,249.296536,249.257321
2511.181654,249.296536,249.257725
2512.261010,249.296536,249.258165
2513.514510,249.296536,249.258740
2514.608505,249.296536,249.259176
2515.708467,249.296536,249.259523
2516.932381,249.296536,249.259963
2518.050813,249.296536,249.260352
2519.162302,249.296536,249.260767
2520.302134,249.296536,249.261056
2521.556475,249.296536,249.261573
2522.632384,249.296536,249.261897
2523.729062,249.296536,249.262324
2524.958952,249.296536,249.262674
2526.072538,249.296536,249.263096
2527.158400,249.296536,249.263419
2528.247623,249.296536,249.263812
2529.499371,249.296536,249.264163
2530.588906,249.296536,249.264528
2531.713190,249.296536,249.264844
2533.017960,249.296536,249.265162
2534.099867,249.296536,249.265453
2535.191217,249.296536,249.265771
2536.444414,249.296536,249.266125
2537.507826,249.296536,249.266384
2538.580329,249.296536,249.266684
2539.644487,249.296536,249.266989
2540.909561,249.296536,249.267261
2541.985418,249.296536,249.267584
2543.085547,249.296536,249.267813
2544.320670,249.296536,249.268224
2545.391140,249.296536,249.268478
2546.482002,249.296536,249.268778
2547.752539,249.296536,249.268931
2548.850813,249.296536,249.269278
2549.851970,249.296536,249.269486
2551.082514,249.296536,249.269486
2552.387792,249.296536,249.269685
2553.668302,249.296536,249.270024
2554.723771,249.296536,249.270284
2555.803508,249.296536,249.270490
2556.875377,249.296536,249.270710
2558.141517,249.296536,249.270962
2559.214747,249.296536,249.271202
2560.287523,249.296536,249.271420


==> graphics/Figure_for_Planar_16/Arc_No_Delta_bounds.csv <==
time,ub,lb
1.209202,,129.677334
2.386527,189.954816,133.732311
3.576259,189.954816,133.732311
4.586016,189.954816,136.995020
5.790003,189.954816,136.995020
6.816977,189.954816,136.995020
7.970322,189.954816,136.995020
9.233500,189.954816,136.995020
12.172886,189.954816,136.995020
13.205219,189.954816,136.995020
14.551120,189.954816,136.995020
16.173604,189.954816,136.995020
17.936876,189.954816,136.995020
24.254932,189.954816,136.995020
28.097934,189.954816,136.995020
30.154908,189.954816,136.995020
31.342803,178.467164,136.995020
33.663365,178.467164,136.995020
34.915714,178.467164,136.995020
37.077431,178.467164,136.995020
38.385205,178.467163,136.995020
39.434848,178.467163,136.995020
40.503277,178.467163,136.995020
41.676030,178.467163,136.995020
42.927527,178.467163,136.995020
43.988767,178.467163,136.995020
45.107715,178.467163,136.995020
46.517874,178.467163,136.995020
47.977547,178.467163,136.995020
49.461820,178.467163,136.995020
50.734918,178.467163,136.995020
51.858812,178.467163,136.995020
52.915855,178.467163,136.995020
54.095547,178.467163,136.995020
55.245899,178.467163,136.995020
56.561330,178.467163,136.995020
58.219257,178.467163,136.995020
59.990805,178.467163,136.995020
61.675714,178.467163,136.995020
63.458582,178.467163,136.995020
64.499065,178.467163,136.995020
66.405736,178.467163,136.995020
67.490880,178.467163,136.995020
68.581701,178.467163,136.995020
69.747232,178.467163,136.995020
70.945606,178.467163,136.995020
72.301330,178.467163,136.995020
73.609570,178.467163,136.995020
74.722607,178.467163,136.995020
75.770430,178.467163,136.995020
76.933850,178.467163,136.995020
78.258006,178.467163,137.736945
79.473296,178.467163,137.736945
80.676955,178.467163,137.736945
81.850542,178.467163,137.969762
83.111941,178.467163,137.969762
84.468104,178.467163,137.991006
86.027088,178.467163,137.991006
88.541378,178.467163,138.202028
90.128632,178.467163,138.240995
91.958048,178.467163,138.240995
98.112070,178.467163,138.240995
100.204851,178.467163,138.240995
101.900535,178.467163,138.261114
103.445219,178.467163,138.261114
105.561646,178.467163,138.291964
107.519461,178.467163,138.338388
109.598529,178.467163,138.452958
111.562422,178.467163,138.452958
113.800961,178.467163,138.609429
115.952469,178.467163,138.615172
118.361878,178.467163,138.615172
120.750970,178.467163,138.621788
123.659870,178.467163,138.649048
126.423820,178.467163,138.698042
129.990244,178.467163,138.755594
132.944933,178.467163,138.819545
135.918847,178.467163,138.819545
139.180439,178.467163,138.926973
142.518787,178.467163,139.017420
145.837560,178.467163,139.017420
149.464411,178.467163,139.098360
153.258490,178.467163,139.164126
158.115534,178.467163,139.170325
162.713417,178.467163,139.213356
167.686133,178.467163,139.237136
172.237311,178.467163,139.237136
176.394854,178.467163,139.342745
180.051642,178.467163,139.379281
185.173377,178.467163,139.434420
190.190863,178.467163,139.475663
193.923133,178.467163,139.498609
198.736525,178.467163,139.498609
202.854155,178.467163,139.498609
206.552844,178.467163,139.582328
210.599742,178.467163,139.612510
214.684627,178.467163,139.642815
219.278010,178.467163,139.708828
224.000477,178.467163,139.732634
228.722359,178.467163,139.785987
233.668579,178.467163,139.807243
238.045977,178.467163,139.835173
242.833804,178.467163,139.835173
246.773472,178.467163,139.835173
251.662595,178.467163,139.945210
256.259196,178.467163,139.987400
260.648482,178.467163,140.024269
265.330943,178.467163,140.049670
269.525573,178.467163,140.050259
273.759472,178.467163,140.097223
278.752611,178.467163,140.121607
283.422857,178.467163,140.140393
287.660105,178.467163,140.161603
291.911971,178.467163,140.182087
297.010021,178.467163,140.207014
302.016592,178.467163,140.230582
307.544165,178.467163,140.264727
311.746432,178.467163,140.289041
315.872035,178.467163,140.308914
320.080019,178.467163,140.339134
324.078313,178.467163,140.378495
328.348781,178.467163,140.400862
333.679103,178.467163,140.423747
338.041710,178.467163,140.435961
341.833312,178.467163,140.441302
345.964060,178.467163,140.467551
349.957518,178.467163,140.471032
353.260283,178.467163,140.494081
356.578619,178.467163,140.500715
359.951660,178.467163,140.521550
364.734402,178.467163,140.557152
369.137062,178.467163,140.571288
373.209528,178.467163,140.571288
381.519732,178.467163,140.587294
385.733112,178.467163,140.605825
390.442359,178.467163,140.605825
394.746846,178.467163,140.607573
399.341858,178.467163,140.630735
405.331753,178.467163,140.638362
410.499654,178.467163,140.641461
415.639146,178.467163,140.652216
420.241005,178.467163,140.686273
424.775004,178.467163,140.693483
429.466695,178.467163,140.718354
434.692841,178.467163,140.720784
440.215908,178.467163,140.720784
446.026117,178.467163,140.769340
450.973503,178.467163,140.769340
455.268241,178.467163,140.776300
460.230713,178.467163,140.783434
465.074778,178.467163,140.783434
470.378063,178.467163,140.805584
475.090648,178.467163,140.831833
480.105615,178.467163,140.845055
485.554975,178.467163,140.859264
490.415976,178.467163,140.866354
495.364665,178.467163,140.893367
500.476712,178.467163,140.908372
505.888710,178.467163,140.923616
510.738800,178.467163,140.947334
516.195658,178.467163,140.967020
521.143966,178.467163,140.980363
525.450182,178.467163,140.993997
530.415686,178.467163,140.999700
534.889151,178.467163,141.021685
539.343058,178.467163,141.047735
543.936466,178.467163,141.059322
548.148179,178.467163,141.085255
552.964693,178.467163,141.106192
557.867242,178.467163,141.114375
563.099358,178.467163,141.120843
567.401960,178.467163,141.129839
572.277529,178.467163,141.133160
577.137722,178.467163,141.139411
581.516748,178.467163,141.154026
586.087224,178.467163,141.171717
590.138280,178.467163,141.184469
594.920547,178.467163,141.196368
600.186708,178.467163,141.208713
604.814668,178.467163,141.213311
609.994565,178.467163,141.237138
614.462115,178.467163,141.253197
618.516318,178.467163,141.263319
622.923473,178.467163,141.274913
627.579214,178.467163,141.275325
632.698954,178.467163,141.282425
637.336957,178.467163,141.282425
642.246536,178.467163,141.327546
646.499270,178.467163,141.327805
650.674757,178.467163,141.328909
655.409642,178.467163,141.353303
660.854069,178.467163,141.358457
665.676478,178.467163,141.363881
670.547358,178.467163,141.372273
675.860385,178.467163,141.379575
681.865902,178.467163,141.417075
687.909492,178.467163,141.431587
692.924679,178.467163,141.439742
697.967062,178.467163,141.460405
702.574939,178.467163,141.464104
707.358486,178.467163,141.478646
712.531505,178.467163,141.492903
717.700520,178.467163,141.501995
722.722035,178.467163,141.512555
727.431207,178.467163,141.521142
732.149335,178.467163,141.532787
736.781305,178.467163,141.539477
741.315720,178.467163,141.546042
746.045143,178.467163,141.555672
751.188940,178.467163,141.558342
756.510464,178.467163,141.572266
761.001359,178.467163,141.581672
766.597794,178.467163,141.594001
771.229326,178.467163,141.606379
776.107667,178.467163,141.620434
781.746026,178.467163,141.630272
787.161600,178.467163,141.636572
792.405723,178.467163,141.650804
796.339803,178.467163,141.654727
800.742850,178.467163,141.655481
805.450192,178.467163,141.670775
810.563725,178.467163,141.679222
815.705704,178.467163,141.688571
820.356590,178.467163,141.692673
825.079239,178.467163,141.699388
829.695414,178.467163,141.718113
834.483054,178.467163,141.727657
839.589440,178.467163,141.737286
845.365038,178.467163,141.741719
850.837657,178.467163,141.746996
857.106817,178.467163,141.762758
862.009550,178.467163,141.769294
867.003453,178.467163,141.782589
872.658387,178.467163,141.801670
877.581202,178.467163,141.808393
882.836350,178.467163,141.817799
887.212983,178.467163,141.824616
892.190621,178.467163,141.835338
896.608697,178.467163,141.841681
900.651116,178.467163,141.846157
906.144377,178.467163,141.846157
911.204384,178.467163,141.858840
916.022789,178.467163,141.864169
920.678654,178.467163,141.872452
925.475488,178.467163,141.873443
930.034499,178.467163,141.881875
934.926165,178.467163,141.888746
939.991493,178.467163,141.898454
944.710848,178.467163,141.906558
949.440250,178.467163,141.913365
954.563548,178.467163,141.920542
958.975532,178.467163,141.924046
964.473638,178.467163,141.935461
969.223642,178.467163,141.945437
974.597160,178.467163,141.955487
979.603015,178.467163,141.964727
984.274646,178.467163,141.976047
989.272433,178.467163,141.982930
994.728344,178.467163,141.998159
1000.609026,178.467163,141.998159
1006.651635,178.467163,142.009122
1011.350649,178.467163,142.013779
1016.828560,178.467163,142.023012
1022.814648,178.467163,142.031006
1028.768327,178.467163,142.031006
1033.868593,178.467163,142.038699
1040.211482,178.467163,142.043572
1045.304435,178.467163,142.043572
1050.856692,178.467163,142.048454
1055.593719,178.467163,142.048454
1061.123266,178.467163,142.048454
1065.741205,178.467163,142.067930
1069.897128,178.467163,142.076321
1074.615637,178.467163,142.085523
1078.905339,178.467163,142.085523
1083.855292,178.467163,142.096253
1088.560739,178.467163,142.098460
1092.819801,178.467163,142.107170
1097.823460,178.467163,142.107806
1103.066972,178.467163,142.111690
1107.871025,178.467163,142.119504
1112.054136,178.467163,142.120165
1116.505865,178.467163,142.131797
1121.881624,178.467163,142.137269
1127.021495,178.467163,142.143156
1132.014654,178.467163,142.149803
1137.296242,178.467163,142.157562
1142.560316,178.467163,142.163193
1147.677265,178.467163,142.173092
1153.018460,178.467163,142.179154
1158.298556,178.467163,142.183937
1162.583556,178.467163,142.189810
1167.444292,178.467163,142.203095
1171.846862,178.467163,142.211331
1176.649972,178.467163,142.219825
1181.531877,178.467163,142.224512
1187.135090,178.467163,142.233621
1192.215209,178.467163,142.241125
1197.287266,178.467163,142.244956
1202.033387,178.467163,142.250687
1206.958809,178.467163,142.257452
1211.956017,178.467163,142.264692
1217.559531,178.467163,142.270962
1222.911400,178.467163,142.274719
1228.311512,178.467163,142.281038
1233.226095,178.467163,142.285997
1238.288181,178.467163,142.294304
1244.081013,178.467163,142.299938
1248.743914,178.467163,142.301405
1253.107786,178.467163,142.308249
1258.240457,178.467163,142.314471
1262.804249,178.467163,142.318343
1267.141598,178.467163,142.320262
1271.562429,178.467163,142.325039
1276.792096,178.467163,142.333102
1281.239794,178.467163,142.337131
1285.834071,178.467163,142.340642
1291.345199,178.467163,142.347014
1296.152280,178.467163,142.353155
1300.753854,178.467163,142.358428
1306.364114,178.467163,142.368277
1311.554440,178.467163,142.371514
1317.131415,178.467163,142.380089
1322.377295,178.467163,142.384765
1327.138584,178.467163,142.388221
1331.693007,178.467163,142.397164
1336.343264,178.467163,142.402875
1342.816563,178.467163,142.403139
1347.894743,178.467163,142.411721
1354.475655,178.467163,142.419134
1360.148377,178.467163,142.423537
1366.180399,178.467163,142.431049
1371.868100,178.467163,142.436407
1376.885023,178.467163,142.441975
1382.924103,178.467163,142.449051
1388.234585,178.467163,142.453966
1394.221979,178.467163,142.454578
1399.640376,178.467163,142.459604
1405.757859,178.467163,142.471409
1411.514056,178.467163,142.474274
1417.281553,178.467163,142.477631
1422.653468,178.467163,142.485526
1428.172839,178.467163,142.488743
1433.958067,178.467163,142.495300
1440.519818,178.467163,142.501879
1445.577340,178.467163,142.503499
1451.738317,178.467163,142.509534
1461.347705,178.467163,142.512492
1466.557242,178.467163,142.517643
1472.120340,178.467163,142.524710
1477.842673,178.467163,142.526304
1482.897384,178.467163,142.536272
1488.810380,178.467163,142.539951
1495.061403,178.467163,142.548466
1501.453230,178.467163,142.557842
1507.658534,178.467163,142.562732
1513.128686,178.467163,142.562732
1518.406885,178.467163,142.570259
1523.887012,178.467163,142.581973
1530.445497,178.467163,142.588691
1536.328336,178.467163,142.594838
1542.526249,178.467163,142.598424
1547.436753,178.467163,142.607465
1552.670404,178.467163,142.607465
1558.970947,178.467163,142.607465
1565.064858,178.467163,142.607534
1570.734876,178.467163,142.619032
1581.340137,178.467163,142.626056
1587.154815,178.467163,142.630188
1592.569270,178.467163,142.635811
1598.523675,178.467163,142.641750
1604.338733,178.467163,142.650745
1610.164927,178.467163,142.658403
1615.224322,178.467163,142.664615
1620.704720,178.467163,142.668982
1626.249139,178.467163,142.671230
1632.165531,178.467163,142.676352
1637.256227,178.467163,142.680250
1642.510653,178.467163,142.681097
1647.075957,178.467163,142.681903
1652.877597,178.467163,142.682448
1657.635772,178.467163,142.690146
1662.423053,178.467163,142.695765
1667.859333,178.467163,142.701178
1673.253428,178.467163,142.703739
1678.488147,178.467163,142.703739
1684.016421,178.467163,142.712044
1688.626328,178.467163,142.712044
1693.798132,178.467163,142.712831
1699.972714,178.467163,142.713576
1705.580620,178.467163,142.718225
1711.021614,178.467163,142.722557
1717.628045,178.467163,142.727810
1722.958152,178.467163,142.731975
1728.995206,178.467163,142.734788
1735.151604,178.467163,142.741105
1740.520965,178.467163,142.748576
1745.656275,178.467163,142.752093
1751.957935,178.467163,142.757750
1757.238615,178.467163,142.759412
1762.719659,178.467163,142.763524
1768.596938,178.467163,142.763524
1774.714033,178.467163,142.763524
1780.554498,178.467163,142.773663
1786.298474,178.467163,142.775612
1791.769878,178.467163,142.782038
1797.201610,178.467163,142.784173
1803.963527,178.467163,142.789071
1810.587341,178.467163,142.789573
1816.609046,178.467163,142.797151
1822.261379,178.467163,142.804527
1828.555127,178.467163,142.812345
1834.777157,178.467163,142.815001
1840.043765,178.467163,142.821900
1844.409990,178.467163,142.826368
1849.582869,178.467163,142.830713
1853.841946,178.467163,142.835132
1858.367260,178.467163,142.839430
1862.726184,178.467163,142.841557
1867.830834,178.467163,142.845665
1872.045289,178.467163,142.847503
1876.158992,178.467163,142.851178
1880.589800,178.467163,142.856704
1884.665193,178.467163,142.856704
1888.993872,178.467163,142.856704
1893.304858,178.467163,142.858794
1898.496594,178.467163,142.861514
1904.460455,178.467163,142.868174
1910.056107,178.467163,142.870934
1915.423072,178.467163,142.875895
1920.364585,178.467163,142.883189
1924.934014,178.467163,142.886220
1930.370774,178.467163,142.886220
1936.049548,178.467163,142.886220
1941.807760,178.467163,142.886349
1946.721748,178.467163,142.893497
1952.153370,178.467163,142.898615
1957.596282,178.467163,142.905910
1963.729590,178.467163,142.907252
1969.615931,178.467163,142.907450
1975.732350,178.467163,142.910860
1980.739686,178.467163,142.916422
1986.320216,178.467163,142.922171
1991.688486,178.467163,142.922500
1996.633546,178.467163,142.928985
2001.772918,178.467163,142.932646
2007.363893,178.467163,142.936515
2012.399793,178.467163,142.936515
2017.926494,178.467163,142.942916
2023.628320,178.467163,142.945242
2028.452908,178.467163,142.949088
2033.448043,178.467163,142.952086
2038.892269,178.467163,142.955661
2043.989658,178.467163,142.956838
2048.992180,178.467163,142.960195
2055.323070,178.467163,142.968187
2060.961363,178.467163,142.975446
2066.307763,178.467163,142.982098
2070.865480,178.467163,142.986188
2075.875424,178.467163,142.989493
2080.823684,178.467163,142.991424
2086.639483,178.467163,142.995627
2091.395642,178.467163,142.998803
2095.990241,178.467163,143.004455
2101.282926,178.467163,143.009269
2106.494960,178.467163,143.013461
2111.392584,178.467163,143.017138
2117.106575,178.467163,143.020879
2122.558414,178.467163,143.023326
2126.549580,178.467163,143.024995
2131.066384,178.467163,143.029949
2135.410014,178.467163,143.029949
2140.286042,178.467163,143.034484
2145.711390,178.467163,143.037295
2151.134886,178.467163,143.040799
2157.014499,178.467163,143.044854
2163.989840,178.467163,143.045636
2169.365615,178.467163,143.050288
2174.647599,178.467163,143.053174
2180.766506,178.467163,143.054759
2186.949971,178.467163,143.057017
2192.528673,178.467163,143.065559
2198.375358,178.467163,143.068474
2204.233106,178.467163,143.069656
2211.162165,178.467163,143.069656
2217.718086,178.467163,143.069656
2223.472112,178.467163,143.069656
2229.146039,178.467163,143.082743
2234.592114,178.467163,143.085554
2240.309938,178.467163,143.090217
2246.203667,178.467163,143.091994
2251.484059,178.467163,143.095209
2257.392632,178.467163,143.098015
2263.315175,178.467163,143.102494
2268.805898,178.467163,143.109152
2274.640660,178.467163,143.112054
2279.761042,178.467163,143.115635
2286.454431,178.467163,143.121154
2292.487778,178.467163,143.123888
2298.353743,178.467163,143.124286
2304.238950,178.467163,143.124901
2309.031091,178.467163,143.129907
2314.646404,178.467163,143.134129
2320.186870,178.467163,143.137391
2325.115355,178.467163,143.141945
2330.385345,178.467163,143.141945
2335.889422,178.467163,143.149348
2340.815140,178.467163,143.152457
2346.305610,178.467163,143.156705
2351.867715,178.467163,143.161670
2357.073617,178.467163,143.165146
2363.293795,178.467163,143.165353
2368.949347,178.467163,143.169783
2374.361068,178.467163,143.175512
2379.848290,178.467163,143.179425
2385.468836,178.467163,143.184304
2390.370753,178.467163,143.188688
2396.087316,178.467163,143.194665
2401.051082,178.467163,143.197520
2405.888310,178.467163,143.201685
2411.317867,178.467163,143.204660
2417.180441,178.467163,143.206816
2422.718027,178.467163,143.209308
2428.013119,178.467163,143.210564
2434.025986,178.467163,143.214894
2439.294503,178.467163,143.219172
2444.547027,178.467163,143.223344
2451.336864,178.467163,143.229649
2459.554238,178.467163,143.232873
2465.849614,178.467163,143.235420
2471.283978,178.467163,143.239690
2476.680440,178.467163,143.243462
2483.317667,178.467163,143.247561
2489.370085,178.467163,143.251525
2494.917376,178.467163,143.253329
2499.913182,178.467163,143.260182
2504.862933,178.467163,143.262782
2510.265112,178.467163,143.264434
2515.916891,178.467163,143.265336
2521.700750,178.467163,143.267265
2527.074821,178.467163,143.268357
2532.184994,178.467163,143.272261
2537.306034,178.467163,143.275831
2542.406955,178.467163,143.281748
2548.154505,178.467163,143.284000
2553.627451,178.467163,143.285838
2558.698204,178.467163,143.286823
2564.263845,178.467163,143.293760
2569.269371,178.467163,143.296005
2573.960081,178.467163,143.300295
2578.873444,178.467163,143.302730
2584.432384,178.467163,143.305661
2589.817487,178.467163,143.308901
2594.731996,178.467163,143.311107
2599.943265,178.467163,143.315108
2605.166717,178.467163,143.316909
2610.133447,178.467163,143.320270
2615.783188,178.467163,143.322905
2648.124359,178.467163,143.325817
2653.570928,178.467163,143.325817
2658.908238,178.467163,143.327870
2663.968110,178.467163,143.332772
2670.166302,178.467163,143.333941
2675.392696,178.467163,143.337993
2680.603329,178.467163,143.341241
2685.694612,178.467163,143.345747
2691.370128,178.467163,143.347820
2696.300010,178.467163,143.353847
2701.554761,178.467163,143.358185
2707.819796,178.467163,143.358356
2713.470156,178.467163,143.360299
2718.780972,178.467163,143.365020
2724.638011,178.467163,143.368643
2730.569935,178.467163,143.368693
2735.515109,178.467163,143.373702
2740.335199,178.467163,143.376186
2745.343629,178.467163,143.380695
2750.390997,178.467163,143.380695
2756.171885,178.467163,143.385852
2761.408592,178.467163,143.388080
2766.546456,178.467163,143.391679
2772.969685,178.467163,143.391679
2778.530008,178.467163,143.391679
2784.118725,178.467163,143.398102
2789.716222,178.467163,143.402246
2795.310654,178.467163,143.404424
2802.183152,178.467163,143.408605
2807.761673,178.467163,143.412314
2814.169134,178.467163,143.416292
2819.869331,178.467163,143.420061
2825.950605,178.467163,143.424170
2832.252258,178.467163,143.427577
2838.316505,178.467163,143.429887
2844.416257,178.467163,143.432759
2850.098379,178.467163,143.433099
2856.505977,178.467163,143.437805
2862.491038,178.467163,143.440831
2869.055638,178.467163,143.443347
2874.528648,178.467163,143.446678
2879.571233,178.467163,143.449437
2884.706271,178.467163,143.449954
2890.192796,178.467163,143.454970
2896.715605,178.467163,143.455305
2902.312335,178.467163,143.460714
2908.260725,178.467163,143.463727
2914.532206,178.467163,143.468703
2921.174426,178.467163,143.470186
2928.211045,178.467163,143.473588
2934.298955,178.467163,143.475761
2940.958499,178.467163,143.481071
2947.202182,178.467163,143.486590
2953.276732,178.467163,143.486804
2960.297925,178.467163,143.489441
2965.844111,178.467163,143.493943
2971.322203,178.467163,143.495991
2977.008145,178.467163,143.498450
2982.993042,178.467163,143.499891
2989.414568,178.467163,143.502114
2996.226717,178.467163,143.503414
3002.481897,178.467163,143.509289
3008.389091,178.467163,143.511826
3014.259229,178.467163,143.512258
3020.984063,178.467163,143.517778
3027.327907,178.467163,143.521838
3033.621576,178.467163,143.523981
3039.757492,178.467163,143.526621
3046.528399,178.467163,143.533132
3053.233590,178.467163,143.533159
3059.236700,178.467163,143.534354
3065.639013,178.467163,143.537897
3071.555140,178.467163,143.540658
3077.169220,178.467163,143.545145
3083.624703,178.467163,143.547113
3089.118604,178.467163,143.550768
3101.751221,178.467163,143.554083
3107.501761,178.467163,143.557016
3114.619756,178.467163,143.562448
3120.002523,178.467163,143.562448
3125.462491,178.467163,143.566896
3131.252627,178.467163,143.572126
3136.428238,178.467163,143.575014
3141.848762,178.467163,143.578265
3147.225114,178.467163,143.579870
3152.879082,178.467163,143.582895
3158.572912,178.467163,143.585305
3163.879313,178.467163,143.589090
3169.532086,178.467163,143.591993
3175.355106,178.467163,143.593755
3180.819948,178.467163,143.596637
3186.840035,178.467163,143.600468
3192.703424,178.467163,143.602819
3198.385793,178.467163,143.604475
3204.183085,178.467163,143.606432
3209.280009,178.467163,143.609546
3214.549398,178.467163,143.612104
3220.629793,178.467163,143.614848
3225.721672,178.467163,143.617606
3231.164075,178.467163,143.618874
3237.264105,178.467163,143.622139
3242.709508,178.467163,143.622678
3248.179230,178.467163,143.625694
3253.207959,178.467163,143.625817
3258.602226,178.467163,143.628940
3263.864676,178.467163,143.631874
3269.349326,178.467163,143.634202
3274.891844,178.467163,143.637424
3280.102960,178.467163,143.640831
3285.440083,178.467163,143.644909
3290.606895,178.467162,143.646641
3295.875389,178.467162,143.648807
3302.202764,178.467162,143.651612
3308.783488,178.467162,143.653626
3314.255938,178.467162,143.656386
3319.519434,178.467162,143.658638
3324.413432,178.467162,143.660146
3330.289587,178.467162,143.661856
3336.421100,178.467162,143.663717
3341.974775,178.467162,143.666097
3347.557817,178.467162,143.668691
3353.066033,178.467162,143.668691
3358.464036,178.467162,143.672598
3364.433789,178.467162,143.673782
3369.721640,178.467162,143.676649
3374.918770,178.467162,143.680054
3380.775364,178.467162,143.683032
3386.255046,178.467162,143.684134
3392.415531,178.467162,143.686563
3397.956804,178.467162,143.687408
3404.403060,178.467162,143.689559
3410.411433,178.467162,143.691741
3416.471727,178.467162,143.694774
3422.299414,178.467162,143.694985
3429.936948,178.467162,143.698595
3435.579708,178.467162,143.699733
3441.255605,178.467162,143.700932
3446.601331,178.467162,143.700973
3452.279181,178.467162,143.704489
3458.214970,178.467162,143.708814
3464.134426,178.467162,143.712567
3470.341912,178.467162,143.716202
3476.868713,178.467162,143.719515
3482.815083,178.467162,143.721780
3488.749006,178.467162,143.724125
3494.191678,178.467162,143.725083
3501.710899,178.467162,143.727248
3508.270398,178.467162,143.728095
3514.586303,178.467162,143.731379
3520.175778,178.467162,143.733332
3525.327751,178.467162,143.734944
3531.092995,178.467162,143.737905
3536.622240,178.467162,143.740539
3543.204953,178.467162,143.742232
3549.460844,178.467162,143.744987
3555.455242,178.467162,143.746517
3561.673322,178.467162,143.750594
3567.283472,178.467162,143.754158
3573.408381,178.467162,143.755769
3580.090430,178.467162,143.758284
3585.977065,178.467162,143.761063
3591.609650,178.467162,143.763627
3598.473569,178.467162,143.764654
3599.985533,178.467162,143.768792


==> graphics/Figure_for_Planar_16/Arc_Orig_bounds.csv <==
time,ub,lb
1.209007,,0.000000
2.642880,,129.677334
3.660604,,131.940607
4.665188,,132.052377
5.783072,,132.057918
6.971937,,132.058297
24.902763,,132.058312
25.922978,,132.058901
27.290365,,132.061186
28.599715,,132.066664
30.040953,,132.372668
31.046406,,132.593761
32.346827,,132.593761
33.612722,,132.593761
35.211729,,132.593761
36.830596,,132.593761
38.445539,,132.593761
40.399752,,132.593761
41.551353,,132.593761
43.715241,,132.593761
44.764448,,132.593761
45.772408,,132.593761
47.038028,,132.593761
48.407381,,132.593761
50.137634,,132.593761
51.543418,,132.593761
53.373696,,132.593761
54.672852,,132.593761
56.554560,,132.593761
58.031231,,132.593761
69.741024,,132.593761
71.457934,,132.593761
73.255592,,132.593761
76.114616,,132.593761
78.013082,,132.593761
79.895449,,132.593761
82.170157,,132.593761
84.740452,,132.593761
89.597020,,132.593761
92.486280,,132.593761
96.619758,,132.593761
98.980162,,132.593761
106.003235,,132.593761
109.505216,,132.593761
113.671935,,132.593761
116.868408,,132.593761
128.289563,,132.593761
131.974323,,132.593761
135.668695,,132.593761
140.296962,,132.593761
146.658108,,132.593761
153.403935,,132.593761
159.123926,,132.593761
165.863561,,132.593761
172.016098,,132.593761
178.887558,,132.593761
185.949585,,132.593761
191.527570,,132.593761
198.619575,,132.593761
207.172771,,132.593761
248.037166,,132.593761
254.343116,,132.593761
263.403800,,132.593761
272.513919,,132.593761
282.868388,,132.593761
293.183462,,132.593761
314.751112,,132.593761
445.705110,,132.593761
454.723549,,132.593761
465.593607,,132.593761
475.457708,,132.593761
488.275166,,132.593761
500.882829,,132.593761
517.076828,,132.593761
530.010997,,132.593761
542.440500,,132.593761
569.173824,,132.593761
638.950720,,132.593761
657.522569,,132.593761
675.171564,,132.593761
693.036062,,132.593761
715.814440,,132.593761
738.094404,,132.593761
758.383441,,132.593761
779.777658,,132.593761
807.283384,,132.593761
844.969451,,132.593761
943.113789,,132.593761
982.550558,,132.593761
1019.361826,,132.593761
1049.838346,,132.593761
1081.858378,,132.593761
1112.892260,,132.593761
1145.570393,,132.593761
1183.170611,,132.593761
1218.982082,,132.593761
1250.316150,,132.593761
1289.919243,,132.593761
1329.877567,,132.593761
1371.941604,,132.593761
1439.809536,,132.593761
1477.659036,,132.593761
1517.705761,,132.593761
1571.316848,,132.593761
1614.763501,,132.593761
1672.500845,,132.593761
1722.426131,,132.593761
1783.917537,,132.593761
1938.598818,,132.593761
2005.607352,,132.593761
2190.832515,,132.593761
2387.802279,,132.593761
2459.913178,,132.593761
2540.082533,,132.593761
2619.778998,,132.593761
2711.388107,,132.593761
2780.449706,,132.593761
2866.305281,,132.593761
2952.476359,,132.593761
3044.065195,,132.593761
3138.728185,,132.593761
3225.877649,,132.593761
3349.162636,,132.593761
3445.501042,,132.593761
3450.038335,,132.593761
3456.015178,,132.593761
3458.201276,,132.593761
3459.339347,,132.593761
3460.445644,,132.593761
3461.824312,,132.593761
3472.074352,,134.358244
3476.088503,,134.660404
3478.814950,,134.759986
3480.432747,,134.827042
3484.705051,,134.964338
3485.773673,,134.965482
3493.476037,,134.987661
3494.753612,,135.207018
3500.494109,,135.622629
3501.660276,,135.693136
3506.752866,,135.813209
3511.476894,,135.813209
3515.945482,,135.813209
3520.122715,,135.813209
3524.402857,,135.813209
3528.251578,,135.813209
3532.182276,,135.813209
3536.025887,,135.813209
3539.621805,,135.813209
3543.248726,,135.813209
3549.789533,,135.813209
3551.975211,,135.813209
3553.217857,207.147256,135.813209
3554.255012,207.147256,135.813209
3556.661504,207.147256,135.813209
3558.091809,207.147256,135.813209
3563.370159,207.147256,135.813209
3565.458028,207.147256,135.813209
3570.647210,207.147256,135.813209
3571.950433,207.126489,135.813209
3577.691223,207.126489,135.813209
3586.348461,207.126489,135.813209
3587.379169,207.126489,135.813209
3592.720190,207.126489,135.813209
3593.735301,207.126489,135.813209
3598.675565,207.126489,135.813209


==> graphics/Figure_for_sioux_falls/Arc_No_Delta_bounds.csv <==
time,ub,lb
3.406620,,0.000000
5.272429,,222.211323
6.307417,,226.831113
9.427157,303.218950,226.831246
13.070812,303.218950,226.831246
18.878598,303.218950,229.138053
21.129044,303.218950,229.257426
22.294178,303.218950,229.994113
23.319096,303.218950,229.994113
24.456861,303.218950,229.994113
25.469641,303.218950,229.994113
26.584676,303.218950,229.994113
31.971585,303.218950,229.994113
34.324307,303.218950,229.994113
39.417962,303.218950,229.994113
44.184376,303.218950,229.994113
49.343440,303.218950,229.994113
50.786098,303.218950,229.994113
52.558690,303.218950,229.994113
55.143697,303.218950,229.994113
60.473237,303.218950,229.994113
63.045506,303.218950,229.994113
66.062202,303.218950,229.994113
70.280181,303.218950,229.994113
74.690945,303.218950,229.994113
79.468705,303.218950,229.994113
84.660579,303.218950,229.994113
88.471566,303.218950,229.994113
92.783213,303.218950,229.994113
101.744301,303.218950,229.994113
129.652983,303.218950,229.994113
139.895835,303.218950,229.994113
141.405134,303.218950,229.994113
144.165759,303.218950,229.994113
145.169113,303.218950,229.994113
147.367244,303.218950,229.994113
149.598216,303.218950,229.994113
152.297017,303.218950,229.994113
153.652582,303.218950,230.392529
155.069748,303.218950,230.392529
158.372583,303.218950,230.392529
159.456526,303.218950,230.392529
165.539363,303.218950,230.392529
167.222713,303.218950,230.392529
169.376263,303.218950,230.392529
173.423709,303.218950,230.392529
175.204003,303.218950,230.392529
176.981196,303.218950,230.392529
180.232739,303.218950,230.392529
183.558209,303.218950,230.392529
184.765736,303.218950,231.703179
191.732413,303.218950,231.703179
192.908702,303.218950,231.703179
194.966754,303.218950,231.703179
199.239433,303.218950,231.703179
201.990109,303.218950,231.703179
204.805456,303.218950,231.703179
207.911840,303.218950,231.703179
211.041557,303.218950,231.703179
214.809397,303.218950,231.703179
217.003561,303.218950,231.703179
219.433653,303.218950,231.703179
220.767517,303.218950,231.703179
225.832637,303.218950,233.265887
228.646246,303.218950,233.265887
231.635862,303.218950,233.265887
235.581385,303.218950,233.265887
239.106879,303.218950,233.265887
244.526203,303.218950,233.265887
246.500567,303.218950,233.265887
250.461434,303.218950,233.265887
256.174853,303.218950,233.265887
259.802486,303.218950,233.265887
263.213913,303.218950,233.265887
269.046458,303.218950,233.811216
272.825775,303.218950,233.811216
276.324844,303.218950,233.811216
280.242104,303.218950,233.811216
284.122123,303.218950,233.811216
287.103521,303.218950,233.811216
293.221617,303.218950,234.018442
296.836280,303.218950,234.018442
300.083609,303.218950,234.018442
306.214815,303.218950,234.088913
311.294139,303.218950,234.088913
317.895546,303.218950,234.088913
324.515272,303.218950,234.088913
329.121964,303.218950,234.088913
333.272131,303.218950,234.088913
338.991257,303.218950,234.088913
342.733471,303.218950,234.088913
349.800545,303.218950,234.088913
354.990442,303.218950,235.471372
364.484031,303.218950,235.471372
371.010668,303.218950,235.471372
377.809610,303.218950,235.471372
385.830530,303.218950,235.471372
393.811317,303.218950,235.471372
399.276743,303.218950,235.907294
407.349278,303.218950,236.299079
419.956465,303.218950,236.299079
427.041960,303.218950,236.299079
434.059195,303.218950,236.299079
442.261415,303.218950,236.299079
447.652250,303.218950,236.299079
458.425356,303.218950,236.299079
466.966930,303.218950,236.299079
474.198347,303.218950,236.467345
481.355292,303.218950,236.467345
490.131879,303.218950,236.919100
497.274475,303.218950,236.919100
504.784368,303.218950,236.919100
513.216358,303.218950,237.061472
522.196225,303.218950,237.078443
531.266394,303.218950,237.146058
539.599185,303.218950,237.146058
549.086240,303.218950,237.207940
559.078716,303.218950,237.207940
568.693045,303.218950,237.281840
578.741159,303.218950,237.329233
588.801598,303.218950,237.468441
601.552407,303.218950,237.630835
614.312546,303.218950,237.631969
628.644464,303.218950,237.796538
639.614167,303.218950,237.910838
648.025067,303.218950,238.054330
660.036443,303.218950,238.099366
670.239719,303.218950,238.099366
686.274601,303.218950,238.115915
700.720796,303.218950,238.115915
712.380839,303.218950,238.276236
726.414688,303.218950,238.276236
739.388092,303.218950,238.282183
752.878078,303.218950,238.588216
767.664472,303.218950,238.588216
781.975514,303.218950,238.636009
799.670789,303.218950,238.830601
815.475191,303.218950,238.888675
829.734266,303.218950,238.926974
843.788562,303.218950,238.926974
860.110312,303.218950,238.926974
881.003880,303.218950,239.151116
918.252886,303.218950,239.260123
965.604716,303.218950,239.260123
1010.560897,303.218950,239.260123
1051.931721,303.218950,239.444552
1094.500815,303.218950,239.693740
1132.510588,303.218950,239.877378
1168.074151,303.218950,239.990933
1200.864536,303.218950,240.156764
1241.489314,303.218950,240.272625
1270.954506,303.218950,240.324599
1300.745306,303.218950,240.505849
1333.614763,303.218950,240.603487
1365.601652,303.218950,240.621465
1400.619741,303.218950,240.673474
1441.170052,303.218950,240.685904
1481.051808,303.218950,240.702613
1524.852545,303.218950,240.739985
1565.735231,303.218950,240.824134
1605.493926,303.218950,240.958315
1634.224869,303.218950,241.033165
1663.292889,303.218950,241.133621
1689.205510,303.218950,241.184285
1709.702786,303.218950,241.225696
1728.320963,303.218950,241.225696
1752.235754,303.218950,241.291997
1777.566923,303.218950,241.319337
1799.676854,303.218950,241.374781
1823.128992,303.218950,241.414543
1847.543436,303.218950,241.414543
1875.707710,303.218950,241.414543
1905.253999,303.218950,241.444561
1932.457282,303.218950,241.485545
1961.689128,303.218950,241.552109
1990.388009,303.218950,241.566290
2032.449863,303.218950,241.608781
2082.661875,303.218950,241.626540
2121.826331,303.218950,241.727223
2159.438949,303.218950,241.795691
2193.957196,303.218950,241.832063
2224.523976,303.218950,241.900737
2258.740533,303.218950,241.941619
2293.368736,303.218950,241.947013
2326.174983,303.218950,242.000154
2356.752601,303.218950,242.055180
2394.018654,303.218950,242.112995
2421.004859,303.218950,242.163057
2450.798613,303.218950,242.221520
2480.522978,303.218950,242.257294
2506.499210,303.218950,242.294870
2534.945212,303.218950,242.300367
2559.921634,303.218950,242.369744
2589.992727,303.218950,242.400068
2619.931794,303.218950,242.426889
2653.537485,303.218950,242.455818
2683.501489,303.218950,242.490609
2704.490902,303.218950,242.530103
2725.968668,303.218950,242.537366
2748.824628,303.218950,242.578401
2771.729363,303.218950,242.606089
2796.486301,303.218950,242.606089
2826.408760,303.218950,242.606089
2856.378736,303.218950,242.606089
2890.426764,303.218950,242.606089
2930.212663,303.218950,242.609585
2972.220465,303.218950,242.613877
3012.959644,303.218950,242.635099
3054.972223,303.218950,242.663067
3086.711626,303.218950,242.688628
3117.671887,303.218950,242.748083
3153.424444,303.218950,242.772420
3187.044896,303.218950,242.818835
3221.792731,303.218950,242.853057
3258.287727,303.218950,242.889764
3295.199790,303.218950,242.923776
3319.588537,303.218950,242.958349
3342.754989,303.218950,242.987140
3374.567563,303.218950,243.004536
3414.556373,303.218950,243.035334
3463.536882,303.218950,243.039851
3508.949632,303.218950,243.039851
3551.545682,303.218950,243.059523
3589.951523,303.218950,243.103998
3599.963713,303.218950,243.129709


==> graphics/PTNs_latex/Complete_2x2/edges.csv <==
source,target
1,3
1,2
1,4
2,4
2,1
2,3
3,1
3,4
3,2
4,2
4,3
4,1


==> graphics/PTNs_latex/Complete_2x2/nodes.csv <==
id,x,y
1,0.0,0.0
2,0.0,60.0
3,60.0,0.0
4,60.0,60.0


==> graphics/PTNs_latex/Complete_2x3/edges.csv <==
source,target
1,3
1,2
1,4
1,5
1,6
2,4
2,1
2,3
2,5
2,6
3,1
3,5
3,4
3,2
3,6
4,2
4,6
4,3
4,1
4,5
5,3
5,6
5,1
5,2
5,4
6,4
6,5
6,1
6,2
6,3


==> graphics/PTNs_latex/Complete_2x3/nodes.csv <==
id,x,y
1,0.0,0.0
2,0.0,60.0
3,30.0,0.0
4,30.0,60.0
5,60.0,0.0
6,60.0,60.0


==> graphics/PTNs_latex/Complete_3x3/edges.csv <==
source,target
1,4
1,2
1,3
1,5
1,6
1,7
1,8
1,9
2,5
2,1
2,3
2,4
2,6
2,7
2,8
2,9
3,6
3,2
3,1
3,4
3,5
3,7
3,8
3,9
4,1
4,7
4,5
4,2
4,3
4,6
4,8
4,9
5,2
5,8
5,4
5,6
5,1
5,3
5,7
5,9
6,3
6,9
6,5
6,1
6,2
6,4
6,7
6,8
7,4
7,8
7,1
7,2
7,3
7,5
7,6
7,9
8,5
8,7
8,9
8,1
8,2
8,3
8,4
8,6
9,6
9,8
9,1
9,2
9,3
9,4
9,5
9,7


==> graphics/PTNs_latex/Complete_3x3/nodes.csv <==
id,x,y
1,0.0,0.0
2,0.0,30.0
3,0.0,60.0
4,30.0,0.0
5,30.0,30.0
6,30.0,60.0
7,60.0,0.0
8,60.0,30.0
9,60.0,60.0


==> graphics/PTNs_latex/Complete_3x4/edges.csv <==
source,target
1,4
1,2
1,3
1,5
1,6
1,7
1,8
1,9
1,10
1,11
1,12
2,5
2,1
2,3
2,4
2,6
2,7
2,8
2,9
2,10
2,11
2,12
3,6
3,2
3,1
3,4
3,5
3,7
3,8
3,9
3,10
3,11
3,12
4,1
4,7
4,5
4,2
4,3
4,6
4,8
4,9
4,10
4,11
4,12
5,2
5,8
5,4
5,6
5,1
5,3
5,7
5,9
5,10
5,11
5,12
6,3
6,9
6,5
6,1
6,2
6,4
6,7
6,8
6,10
6,11
6,12
7,4
7,10
7,8
7,1
7,2
7,3
7,5
7,6
7,9
7,11
7,12
8,5
8,11
8,7
8,9
8,1
8,2
8,3
8,4
8,6
8,10
8,12
9,6
9,12
9,8
9,1
9,2
9,3
9,4
9,5
9,7
9,10
9,11
10,7
10,11
10,1
10,2
10,3
10,4
10,5
10,6
10,8
10,9
10,12
11,8
11,10
11,12
11,1
11,2
11,3
11,4
11,5
11,6
11,7
11,9
12,9
12,11
12,1
12,2
12,3
12,4
12,5
12,6
12,7
12,8
12,10


==> graphics/PTNs_latex/Complete_3x4/nodes.csv <==
id,x,y
1,0.0,0.0
2,0.0,30.0
3,0.0,60.0
4,20.0,0.0
5,20.0,30.0
6,20.0,60.0
7,40.0,0.0
8,40.0,30.0
9,40.0,60.0
10,60.0,0.0
11,60.0,30.0
12,60.0,60.0


==> graphics/PTNs_latex/Complete_4x4/edges_full.csv <==
source,target
4,9
3,13
5,10
8,9
11,14
2,11
1,15
6,11
7,10
3,6
3,15
5,12
8,11
14,15
9,10
2,4
11,16
1,8
15,16
6,13
7,12
3,8
5,14
9,12
1,10
7,14
12,13
3,10
5,7
5,16
9,14
1,3
10,15
1,12
13,14
7,16
12,15
3,12
5,9
4,11
9,16
1,5
1,14
13,16
2,13
7,9
3,5
3,14
5,11
4,13
8,13
1,7
2,6
1,16
2,15
7,11
6,15
3,7
4,6
3,16
5,13
4,15
14,16
8,15
10,12
1,9
2,8
6,8
3,9
5,6
4,8
1,2
10,14
1,11
11,13
2,10
6,10
12,14
3,11
4,10
8,10
1,4
2,3
10,16
1,13
11,15
2,12
6,12
3,4
12,16
4,12
8,12
1,6
9,11
2,5
2,14
6,14
7,13
4,5
4,14
5,15
8,14
10,11
9,13
2,7
2,16
6,7
6,16
7,15
4,7
4,16
5,8
8,16
10,13
9,15
11,12
2,9
13,15
6,9
7,8


==> graphics/PTNs_latex/Complete_4x4/nodes.csv <==
id,x,y
1,0.0,0.0
2,0.0,20.0
3,0.0,40.0
4,0.0,60.0
5,20.0,0.0
6,20.0,20.0
7,20.0,40.0
8,20.0,60.0
9,40.0,0.0
10,40.0,20.0
11,40.0,40.0
12,40.0,60.0
13,60.0,0.0
14,60.0,20.0
15,60.0,40.0
16,60.0,60.0


==> graphics/PTNs_latex/Grid_2x2/edges.csv <==
source,target
1,3
1,2
2,4
2,1
3,1
3,4
4,2
4,3


==> graphics/PTNs_latex/Grid_2x2/nodes.csv <==
id,x,y
1,0.0,0.0
2,0.0,60.0
3,60.0,0.0
4,60.0,60.0


==> graphics/PTNs_latex/Grid_2x3/edges.csv <==
source,target
1,3
1,2
2,4
2,1
3,1
3,5
3,4
4,2
4,6
4,3
5,3
5,6
6,4
6,5


==> graphics/PTNs_latex/Grid_2x3/nodes.csv <==
id,x,y
1,0.0,0.0
2,0.0,60.0
3,30.0,0.0
4,30.0,60.0
5,60.0,0.0
6,60.0,60.0


==> graphics/PTNs_latex/Grid_3x3/edges.csv <==
source,target
1,4
1,2
2,5
2,1
2,3
3,6
3,2
4,1
4,7
4,5
5,2
5,8
5,4
5,6
6,3
6,9
6,5
7,4
7,8
8,5
8,7
8,9
9,6
9,8


==> graphics/PTNs_latex/Grid_3x3/nodes.csv <==
id,x,y
1,0.0,0.0
2,0.0,30.0
3,0.0,60.0
4,30.0,0.0
5,30.0,30.0
6,30.0,60.0
7,60.0,0.0
8,60.0,30.0
9,60.0,60.0


==> graphics/PTNs_latex/Grid_3x4/edges.csv <==
source,target
1,4
1,2
2,5
2,1
2,3
3,6
3,2
4,1
4,7
4,5
5,2
5,8
5,4
5,6
6,3
6,9
6,5
7,4
7,10
7,8
8,5
8,11
8,7
8,9
9,6
9,12
9,8
10,7
10,11
11,8
11,10
11,12
12,9
12,11


==> graphics/PTNs_latex/Grid_3x4/nodes.csv <==
id,x,y
1,0.0,0.0
2,0.0,30.0
3,0.0,60.0
4,20.0,0.0
5,20.0,30.0
6,20.0,60.0
7,40.0,0.0
8,40.0,30.0
9,40.0,60.0
10,60.0,0.0
11,60.0,30.0
12,60.0,60.0


==> graphics/PTNs_latex/Grid_4x4/edges.csv <==
source,target
1,5
1,2
2,6
2,1
2,3
3,7
3,2
3,4
4,8
4,3
5,1
5,9
5,6
6,2
6,10
6,5
6,7
7,3
7,11
7,6
7,8
8,4
8,12
8,7
9,5
9,13
9,10
10,6
10,14
10,9
10,11
11,7
11,15
11,10
11,12
12,8
12,16
12,11
13,9
13,14
14,10
14,13
14,15
15,11
15,14
15,16
16,12
16,15


==> graphics/PTNs_latex/Grid_4x4/nodes.csv <==
id,x,y
1,0.0,0.0
2,0.0,20.0
3,0.0,40.0
4,0.0,60.0
5,20.0,0.0
6,20.0,20.0
7,20.0,40.0
8,20.0,60.0
9,40.0,0.0
10,40.0,20.0
11,40.0,40.0
12,40.0,60.0
13,60.0,0.0
14,60.0,20.0
15,60.0,40.0
16,60.0,60.0


==> graphics/PTNs_latex/Planar_12/edges.csv <==
source,target
2,3
3,2
4,8
8,4
3,5
5,3
7,10
10,7
1,9
9,1
4,6
6,4
8,11
11,8
5,7
7,5
1,6
6,1
2,11
11,2
5,10
10,5
1,10
10,1
7,12
12,7
1,5
5,1
5,6
6,5
9,10
10,9
2,12
12,2
5,12
12,5


==> graphics/PTNs_latex/Planar_12/nodes.csv <==
id,x,y
1,50.665311091502886,45.477264176418146
2,25.2342948498507,15.5350050175778
3,30.67648328211651,24.296048247024856
4,47.02791534208636,18.198763564735646
5,28.595817249141348,35.00292236730187
6,54.48677311172011,30.281211349043417
7,16.91027066398223,45.348252249433436
8,37.1021398005199,15.030380481746432
9,54.584775358094404,58.967128562259184
10,28.620586593163022,51.9185956662984
11,32.92195823013536,0.8425020098411373
12,0.0685691588656967,29.61467198791948


==> graphics/PTNs_latex/Planar_16/edges.csv <==
source,target
2,3
3,2
4,8
8,4
3,5
5,3
12,15
15,12
12,13
13,12
6,16
16,6
7,13
13,7
7,14
14,7
7,10
10,7
5,16
16,5
1,9
9,1
4,6
6,4
8,11
11,8
1,16
16,1
4,16
16,4
10,14
14,10
5,7
7,5
1,6
6,1
2,11
11,2
5,10
10,5
5,13
13,5
2,15
15,2
1,10
10,1
9,10
10,9


==> graphics/PTNs_latex/Planar_16/nodes.csv <==
id,x,y
1,50.665311091502886,45.477264176418146
2,25.2342948498507,15.5350050175778
3,30.67648328211651,24.296048247024856
4,47.02791534208636,18.198763564735646
5,28.595817249141348,35.00292236730187
6,54.48677311172011,30.281211349043417
7,16.91027066398223,45.348252249433436
8,37.1021398005199,15.030380481746432
9,54.584775358094404,58.967128562259184
10,28.620586593163022,51.9185956662984
11,32.92195823013536,0.8425020098411373
12,0.0685691588656967,29.61467198791948
13,11.464025490143433,34.05064443724031
14,14.316955716913212,58.0524150174086
15,4.8267491131521245,19.203276280352746
16,42.39368459201338,32.846454679705424


==> graphics/PTNs_latex/Planar_4/edges.csv <==
source,target
2,3
3,2
3,4
4,3
1,4
4,1
1,3
3,1


==> graphics/PTNs_latex/Planar_4/nodes.csv <==
id,x,y
1,50.665311091502886,45.477264176418146
2,25.2342948498507,15.5350050175778
3,30.67648328211651,24.296048247024856
4,47.02791534208636,18.198763564735646


==> graphics/PTNs_latex/Planar_6/edges.csv <==
source,target
2,3
3,2
3,5
5,3
4,6
6,4
1,6
6,1
3,4
4,3
1,5
5,1
5,6
6,5


==> graphics/PTNs_latex/Planar_6/nodes.csv <==
id,x,y
1,50.665311091502886,45.477264176418146
2,25.2342948498507,15.5350050175778
3,30.67648328211651,24.296048247024856
4,47.02791534208636,18.198763564735646
5,28.595817249141348,35.00292236730187
6,54.48677311172011,30.281211349043417


==> graphics/PTNs_latex/Planar_9/edges.csv <==
source,target
2,3
3,2
4,8
8,4
3,5
5,3
1,9
9,1
4,6
6,4
5,7
7,5
1,6
6,1
1,5
5,1
5,6
6,5
1,7
7,1
7,9
9,7


==> graphics/PTNs_latex/Planar_9/nodes.csv <==
id,x,y
1,50.665311091502886,45.477264176418146
2,25.2342948498507,15.5350050175778
3,30.67648328211651,24.296048247024856
4,47.02791534208636,18.198763564735646
5,28.595817249141348,35.00292236730187
6,54.48677311172011,30.281211349043417
7,16.91027066398223,45.348252249433436
8,37.1021398005199,15.030380481746432
9,54.584775358094404,58.967128562259184


==> graphics/toy_example_CSVs/main_series.csv <==
s,actual_travel_time,expected_travel_time
0.000000000000000000e+00,5.625000000000000000e+00,3.000000000000000000e+00
5.000000000000000104e-03,5.582518720823593128e+00,2.994999999999999662e+00
1.000000000000000021e-02,5.540539867585286160e+00,2.989999999999999769e+00
1.499999999999999944e-02,5.499057871479132054e+00,2.984999999999999876e+00
2.000000000000000042e-02,5.458067268296069585e+00,2.979999999999999982e+00
2.500000000000000139e-02,5.417562696288502622e+00,2.974999999999999645e+00
2.999999999999999889e-02,5.377538894090963417e+00,2.970000000000000195e+00
3.500000000000000333e-02,5.337990698695223912e+00,2.964999999999999858e+00
4.000000000000000083e-02,5.298913043478260754e+00,2.959999999999999964e+00
4.499999999999999833e-02,5.260300956281549922e+00,2.954999999999999627e+00
5.000000000000000278e-02,5.222149557540209486e+00,2.949999999999999734e+00
5.500000000000000028e-02,5.184454058460533865e+00,2.944999999999999840e+00
5.999999999999999778e-02,5.147209759244596228e+00,2.939999999999999947e+00
6.500000000000000222e-02,5.110412047360513910e+00,2.935000000000000053e+00
7.000000000000000666e-02,5.074056395857128088e+00,2.930000000000000160e+00
7.499999999999999722e-02,5.038138361721848923e+00,2.925000000000000266e+00
8.000000000000000167e-02,5.002653584280427168e+00,2.920000000000000373e+00
8.500000000000000611e-02,4.967597783637518027e+00,2.915000000000000036e+00
8.999999999999999667e-02,4.932966759156896863e+00,2.910000000000000142e+00
9.500000000000000111e-02,4.898756387980221838e+00,2.904999999999999805e+00
1.000000000000000056e-01,4.864962623583314105e+00,2.900000000000000355e+00
1.049999999999999961e-01,4.831581494368895946e+00,2.895000000000000018e+00
1.100000000000000006e-01,4.798609102294844497e+00,2.890000000000000124e+00
1.150000000000000050e-01,4.766041621536963646e+00,2.885000000000000231e+00
1.199999999999999956e-01,4.733875297185367259e+00,2.879999999999999893e+00
1.250000000000000000e-01,4.702106443973576688e+00,2.875000000000000000e+00
1.300000000000000044e-01,4.670731445039464802e+00,2.870000000000000107e+00
1.350000000000000089e-01,4.639746750717208101e+00,2.864999999999999769e+00
1.400000000000000133e-01,4.609148877359420027e+00,2.860000000000000320e+00
1.449999999999999900e-01,4.578934406188706951e+00,2.854999999999999982e+00
1.499999999999999944e-01,4.549099982177863488e+00,2.849999999999999645e+00
1.549999999999999989e-01,4.519642312957968144e+00,2.845000000000000195e+00
1.600000000000000033e-01,4.490558167753677665e+00,2.839999999999999858e+00
1.650000000000000078e-01,4.461844376345033503e+00,2.834999999999999964e+00
1.700000000000000122e-01,4.433497828055081413e+00,2.829999999999999627e+00
1.750000000000000167e-01,4.405515470762693120e+00,2.824999999999999734e+00
1.799999999999999933e-01,4.377894309939921236e+00,2.819999999999999840e+00
1.849999999999999978e-01,4.350631407713326126e+00,2.814999999999999947e+00
1.900000000000000022e-01,4.323723881948643211e+00,2.810000000000000053e+00
1.950000000000000067e-01,4.297168905358233815e+00,2.805000000000000160e+00
2.000000000000000111e-01,4.270963704630789337e+00,2.800000000000000266e+00
2.050000000000000155e-01,4.245105559582695420e+00,2.794999999999999929e+00
2.099999999999999922e-01,4.219591802330619146e+00,2.790000000000000036e+00
2.149999999999999967e-01,4.194419816484723285e+00,2.785000000000000142e+00
2.200000000000000011e-01,4.169587036362107924e+00,2.779999999999999805e+00
2.250000000000000056e-01,4.145090946219934125e+00,2.775000000000000355e+00
2.300000000000000100e-01,4.120929079507824611e+00,2.770000000000000018e+00
2.350000000000000144e-01,4.097099018139069848e+00,2.765000000000000124e+00
2.399999999999999911e-01,4.073598391780209660e+00,2.760000000000000231e+00
2.449999999999999956e-01,4.050424877158599557e+00,2.754999999999999893e+00
2.500000000000000000e-01,4.027576197387517709e+00,2.750000000000000000e+00
2.550000000000000044e-01,4.005050121308472377e+00,2.745000000000000107e+00
2.600000000000000089e-01,3.982844462850272826e+00,2.739999999999999769e+00
2.650000000000000133e-01,3.960957080404550190e+00,2.735000000000000320e+00
2.700000000000000178e-01,3.939385876217337490e+00,2.729999999999999982e+00
2.750000000000000222e-01,3.918128795796388619e+00,2.724999999999999645e+00
2.800000000000000266e-01,3.897183827333875250e+00,2.720000000000000195e+00
2.850000000000000311e-01,3.876549001144169893e+00,2.714999999999999858e+00
2.899999999999999800e-01,3.856222389116382487e+00,2.709999999999999964e+00
2.949999999999999845e-01,3.836202104181345884e+00,2.705000000000000071e+00
2.999999999999999889e-01,3.816486299792769987e+00,2.699999999999999734e+00
3.049999999999999933e-01,3.797073169422283456e+00,2.694999999999999840e+00
3.099999999999999978e-01,3.777960946068050774e+00,2.689999999999999947e+00
3.150000000000000022e-01,3.759147901776765721e+00,2.685000000000000053e+00
3.200000000000000067e-01,3.740632347178682870e+00,2.680000000000000160e+00
3.250000000000000111e-01,3.722412631035521891e+00,2.675000000000000266e+00
3.300000000000000155e-01,3.704487139800922701e+00,2.669999999999999929e+00
3.350000000000000200e-01,3.686854297193295160e+00,2.665000000000000036e+00
3.400000000000000244e-01,3.669512563780768399e+00,2.659999999999999698e+00
3.450000000000000289e-01,3.652460436578076841e+00,2.655000000000000249e+00
3.500000000000000333e-01,3.635696448655139967e+00,2.649999999999999911e+00
3.549999999999999822e-01,3.619219168757147553e+00,2.645000000000000018e+00
3.599999999999999867e-01,3.603027200935946528e+00,2.639999999999999680e+00
3.649999999999999911e-01,3.587119184192541166e+00,2.634999999999999787e+00
3.699999999999999956e-01,3.571493792130535194e+00,2.629999999999999893e+00
3.750000000000000000e-01,3.556149732620320858e+00,2.625000000000000000e+00
3.800000000000000044e-01,3.541085747473856848e+00,2.620000000000000107e+00
3.850000000000000089e-01,3.526300612129871226e+00,2.615000000000000213e+00
3.900000000000000133e-01,3.511793135349328132e+00,2.610000000000000320e+00
3.950000000000000178e-01,3.497562158921006414e+00,2.604999999999999982e+00
4.000000000000000222e-01,3.483606557377048940e+00,2.599999999999999645e+00
4.050000000000000266e-01,3.469925237718336053e+00,2.594999999999999751e+00
4.100000000000000311e-01,3.456517139149553053e+00,2.589999999999999858e+00
4.150000000000000355e-01,3.443381232823822025e+00,2.584999999999999964e+00
4.199999999999999845e-01,3.430516521596770119e+00,2.580000000000000071e+00
4.249999999999999889e-01,3.417922039789921484e+00,2.574999999999999734e+00
4.299999999999999933e-01,3.405596852963300947e+00,2.570000000000000284e+00
4.349999999999999978e-01,3.393540057697124634e+00,2.564999999999999947e+00
4.400000000000000022e-01,3.381750781382502513e+00,2.560000000000000053e+00
4.450000000000000067e-01,3.370228182021021368e+00,2.554999999999999716e+00
4.500000000000000111e-01,3.358971448033150509e+00,2.550000000000000266e+00
4.550000000000000155e-01,3.347979798075341851e+00,2.544999999999999929e+00
4.600000000000000200e-01,3.337252480865784410e+00,2.540000000000000036e+00
4.650000000000000244e-01,3.326788775018680422e+00,2.534999999999999698e+00
4.700000000000000289e-01,3.316587988887031546e+00,2.530000000000000249e+00
4.750000000000000333e-01,3.306649460413800590e+00,2.524999999999999911e+00
4.799999999999999822e-01,3.296972556991432768e+00,2.520000000000000018e+00
4.849999999999999867e-01,3.287556675329644573e+00,2.514999999999999680e+00
4.899999999999999911e-01,3.278401241331436733e+00,2.509999999999999787e+00
4.949999999999999956e-01,3.269505709977275743e+00,2.504999999999999893e+00
5.000000000000000000e-01,3.260869565217391575e+00,2.500000000000000000e+00
5.050000000000000044e-01,3.252492319872150262e+00,2.495000000000000107e+00
5.100000000000000089e-01,3.244373515540462272e+00,2.490000000000000213e+00
5.150000000000000133e-01,3.236512722516186713e+00,2.485000000000000320e+00
5.200000000000000178e-01,3.228909539712501608e+00,2.479999999999999982e+00
5.250000000000000222e-01,3.221563594594211377e+00,2.474999999999999645e+00
5.300000000000000266e-01,3.214474543117969763e+00,2.469999999999999751e+00
5.350000000000000311e-01,3.207642069680397334e+00,2.464999999999999858e+00
5.400000000000000355e-01,3.201065887074076244e+00,2.459999999999999964e+00
5.450000000000000400e-01,3.194745736451413354e+00,2.455000000000000071e+00
5.500000000000000444e-01,3.188681387296361081e+00,2.450000000000000178e+00
5.550000000000000488e-01,3.182872637404001726e+00,2.445000000000000284e+00
5.600000000000000533e-01,3.177319312867976642e+00,2.439999999999999947e+00
5.650000000000000577e-01,3.172021268075791323e+00,2.434999999999999609e+00
5.700000000000000622e-01,3.166978385711980870e+00,2.429999999999999716e+00
5.750000000000000666e-01,3.162190576769164707e+00,2.424999999999999822e+00
5.799999999999999600e-01,3.157657780567000749e+00,2.419999999999999929e+00
5.849999999999999645e-01,3.153379964779061684e+00,2.415000000000000036e+00
5.899999999999999689e-01,3.149357125467660445e+00,2.410000000000000142e+00
5.949999999999999734e-01,3.145589287126650646e+00,2.405000000000000249e+00
5.999999999999999778e-01,3.142076502732240595e+00,2.400000000000000355e+00
6.049999999999999822e-01,3.138818853801853770e+00,2.395000000000000018e+00
6.099999999999999867e-01,3.135816450461083704e+00,2.389999999999999680e+00
6.149999999999999911e-01,3.133069431518789916e+00,2.384999999999999787e+00
6.199999999999999956e-01,3.130577964550372183e+00,2.379999999999999893e+00
6.250000000000000000e-01,3.128342245989304438e+00,2.375000000000000000e+00
6.300000000000000044e-01,3.126362501226964685e+00,2.370000000000000107e+00
6.350000000000000089e-01,3.124638984720833790e+00,2.365000000000000213e+00
6.400000000000000133e-01,3.123171980111143498e+00,2.360000000000000320e+00
6.450000000000000178e-01,3.121961800346022553e+00,2.354999999999999982e+00
6.500000000000000222e-01,3.121008787815245711e+00,2.349999999999999645e+00
6.550000000000000266e-01,3.120313314492654921e+00,2.344999999999999751e+00
6.600000000000000311e-01,3.119875782087337512e+00,2.339999999999999858e+00
6.650000000000000355e-01,3.119696622203669278e+00,2.334999999999999964e+00
6.700000000000000400e-01,3.119776296510308189e+00,2.330000000000000071e+00
6.750000000000000444e-01,3.120115296918245740e+00,2.325000000000000178e+00
6.800000000000000488e-01,3.120714145768025638e+00,2.319999999999999840e+00
6.850000000000000533e-01,3.121573396026245284e+00,2.314999999999999947e+00
6.900000000000000577e-01,3.122693631491457289e+00,2.310000000000000053e+00
6.950000000000000622e-01,3.124075467009594931e+00,2.304999999999999716e+00
7.000000000000000666e-01,3.125719548699056993e+00,2.299999999999999822e+00
7.049999999999999600e-01,3.127626554185578556e+00,2.294999999999999929e+00
7.099999999999999645e-01,3.129797192847056486e+00,2.290000000000000036e+00
7.149999999999999689e-01,3.132232206068432223e+00,2.285000000000000142e+00
7.199999999999999734e-01,3.134932367506837458e+00,2.280000000000000249e+00
7.249999999999999778e-01,3.137898483367127511e+00,2.274999999999999911e+00
7.299999999999999822e-01,3.141131392687988910e+00,2.270000000000000018e+00
7.349999999999999867e-01,3.144631967638788161e+00,2.265000000000000124e+00
7.399999999999999911e-01,3.148401113827344666e+00,2.259999999999999787e+00
7.449999999999999956e-01,3.152439770618815196e+00,2.254999999999999893e+00
7.500000000000000000e-01,3.156748911465892871e+00,2.250000000000000000e+00
7.550000000000000044e-01,3.161329544250507162e+00,2.245000000000000107e+00
7.600000000000000089e-01,3.166182711637256730e+00,2.240000000000000213e+00
7.650000000000000133e-01,3.171309491438775829e+00,2.234999999999999876e+00
7.700000000000000178e-01,3.176710996993267422e+00,2.229999999999999982e+00
7.750000000000000222e-01,3.182388377554444148e+00,2.225000000000000089e+00
7.800000000000000266e-01,3.188342818694104075e+00,2.219999999999999751e+00
7.850000000000000311e-01,3.194575542717616123e+00,2.214999999999999858e+00
7.900000000000000355e-01,3.201087809092548309e+00,2.209999999999999964e+00
7.950000000000000400e-01,3.207880914890737234e+00,2.205000000000000071e+00
8.000000000000000444e-01,3.214956195244055515e+00,2.200000000000000178e+00
8.050000000000000488e-01,3.222315023814180890e+00,2.194999999999999840e+00
8.100000000000000533e-01,3.229958813276661900e+00,2.189999999999999947e+00
8.150000000000000577e-01,3.237889015819586103e+00,2.185000000000000053e+00
8.200000000000000622e-01,3.246107123657182125e+00,2.179999999999999716e+00
8.250000000000000666e-01,3.254614669558674400e+00,2.174999999999999822e+00
8.300000000000000711e-01,3.263413227392744975e+00,2.169999999999999929e+00
8.349999999999999645e-01,3.272504412687949671e+00,2.165000000000000036e+00
8.399999999999999689e-01,3.281889883209464731e+00,2.160000000000000142e+00
8.449999999999999734e-01,3.291571339552527231e+00,2.155000000000000249e+00
8.499999999999999778e-01,3.301550525752984910e+00,2.149999999999999911e+00
8.549999999999999822e-01,3.311829229915341788e+00,2.145000000000000018e+00
8.599999999999999867e-01,3.322409284858728107e+00,2.140000000000000124e+00
8.649999999999999911e-01,3.333292568781232923e+00,2.134999999999999787e+00
8.699999999999999956e-01,3.344481005943035434e+00,2.129999999999999893e+00
8.750000000000000000e-01,3.355976567368814667e+00,2.125000000000000000e+00
8.800000000000000044e-01,3.367781271569905588e+00,2.120000000000000107e+00
8.850000000000000089e-01,3.379897185286706573e+00,2.115000000000000213e+00
8.900000000000000133e-01,3.392326424251845829e+00,2.109999999999999876e+00
8.950000000000000178e-01,3.405071153974636999e+00,2.104999999999999982e+00
9.000000000000000222e-01,3.418133590547383971e+00,2.100000000000000089e+00
9.050000000000000266e-01,3.431516001474084199e+00,2.094999999999999751e+00
9.100000000000000311e-01,3.445220706522134080e+00,2.089999999999999858e+00
9.150000000000000355e-01,3.459250078597636779e+00,2.084999999999999964e+00
9.200000000000000400e-01,3.473606544644938232e+00,2.080000000000000071e+00
9.250000000000000444e-01,3.488292586571042797e+00,2.075000000000000178e+00
9.300000000000000488e-01,3.503310742195586247e+00,2.069999999999999840e+00
9.350000000000000533e-01,3.518663606227050877e+00,2.064999999999999947e+00
9.400000000000000577e-01,3.534353831265945267e+00,2.060000000000000053e+00
9.450000000000000622e-01,3.550384128835704534e+00,2.054999999999999716e+00
9.500000000000000666e-01,3.566757270442050931e+00,2.049999999999999822e+00
9.550000000000000711e-01,3.583476088661655456e+00,2.044999999999999929e+00
9.599999999999999645e-01,3.600543478260869623e+00,2.040000000000000036e+00
9.649999999999999689e-01,3.617962397345443115e+00,2.035000000000000142e+00
9.699999999999999734e-01,3.635735868542048888e+00,2.030000000000000249e+00
9.749999999999999778e-01,3.653866980212571836e+00,2.024999999999999911e+00
9.799999999999999822e-01,3.672358887702090513e+00,2.020000000000000018e+00
9.849999999999999867e-01,3.691214814621536000e+00,2.015000000000000124e+00
9.899999999999999911e-01,3.710438054166033783e+00,2.009999999999999787e+00
9.949999999999999956e-01,3.730031970469989133e+00,2.004999999999999893e+00
1.000000000000000000e+00,3.750000000000000000e+00,2.000000000000000000e+00

